Multi-parameter optimization of attenuation data for characterizing grain size distributions and application to bimodal microstructures

In this paper, the effect on the ultrasonic attenuation of the grain size heterogeneity in polycrystals is analyzed. First, new analytical developments allowing the extension of the unified theory of Stanke and Kino to general grain size distributions are presented. It is then shown that one can additively decompose the attenuation coefficient provided that groups of grains are defined. Second, the study is specialized to a bimodal distribution of the grain size for which microstructures are numerically modeled by means of the software Neper. The additive partition of the attenuation coefficient into contributions coming from large and small grains motivates the derivation of an optimization procedure for characterizing the grain size distribution. The aforementioned approach, which is based on a least squares minimization, is at last presented and illustrated on both analytical and numerical attenuation data. It is thus shown that the method provides satisfying approximations of volume fractions of large grains and modal equivalent diameters from the frequency-dependent attenuation coefficient.

==> pgfFigures/pgfFiles/alpha240_80_MonomodalFitting3D.pgf <==
 # Curve (f ; k0 ; 240 ; 80 ; FLG10 ; FLG25 ; FLG40 ; FLG50 ; FLG60 ; FLG75 ; FLG90 ; 95 points.)
f k0 240 80 FLG10 FLG25 FLG40 FLG50 FLG60 FLG75 FLG90  
1000000.0 1068.9021707655409 0.4676430482295233 0.020739745403685693 0.06543007568626946 0.1324655711101451 0.19950106653402075 0.24419139681660448 0.28888172709918825 0.3559172225230639 0.42295271794693956 i
1200000.0 1282.682604918649 0.8944002365541027 0.042553073642475604 0.12773778993363832 0.2555148643703824 0.3832919388071265 0.4684766550982892 0.5536613713894518 0.681438445826196 0.80921552026294 i
1400000.0 1496.4630390717573 1.514877918890923 0.0778633213496513 0.22156478110377847 0.4371169707349692 0.6526691603661601 0.7963706201202871 0.9400720798744142 1.1556242695056052 1.3711764591367959 i
1600000.0 1710.2434732248655 2.3462595714500636 0.13096359669981675 0.35249319417484143 0.6847875903873785 1.0170819865999154 1.23861158407494 1.4601411815499648 1.7924355777625018 2.124729973975039 i
1800000.0 1924.0239073779737 3.3939319939794994 0.20647661959478258 0.5252221570332543 1.0033404631909617 1.4814587693486696 1.800204306787141 2.1189498442256127 2.59706815038332 3.0751864565410276 i
2000000.0 2137.8043415310817 4.6531552924946205 0.309242227325098 0.7436335338420503 1.3952204936174786 2.046807453392907 2.481198759909859 2.9155900664268115 3.56717702620224 4.218763985977668 i
2200000.0 2351.58477568419 6.111378352284509 0.44420604937859964 1.0109232796691907 1.860999125105077 2.7110749705409636 3.2777922008315543 3.844509431122145 4.694585276558032 5.544661121993919 i
2400000.0 2565.365209837298 7.750614546818122 0.6163129622755412 1.3297431207297992 2.3998883584111863 3.4700335960925734 4.183463754546832 4.896893913001089 5.967039150682477 7.037184388363864 i
2600000.0 2779.1456439904064 9.549553152536298 0.830408355342086 1.7023228350615072 3.010194554640639 4.318066274219771 5.189980753939192 6.061895233658612 7.369766953237745 8.677638672816878 i
2800000.0 2992.9260781435146 11.485275832063902 1.0911495665339828 2.1305621930869747 3.6896811329164625 5.24880007274595 6.288212699298942 7.327625325851934 8.886744265681422 10.44586320551091 i
3000000.0 3206.706512296623 13.534564181859682 1.4029291446885694 2.616092648405681 4.435837903981348 6.255583159557014 7.468746663274126 8.681910166991237 10.501655422566905 12.321400678142572 i
3200000.0 3420.486946449731 15.67484162172641 1.7698109078647577 3.160313979250923 5.246068586330171 7.331823193409418 8.722326264795583 10.112829336181749 12.198583943260997 14.284338550340244 i
3400000.0 3634.2673806028392 17.884813307402474 2.1954791381420824 3.764412555068122 6.11781268045718 8.471212805846239 10.040146222772279 11.609079639698317 13.962479765087377 16.315879890476435 i
3600000.0 3848.0478147559475 20.14486876416974 2.6832007096623083 4.429367515113052 7.048617723289166 9.667867931465281 11.414034736916024 13.160201542366767 15.779451750542881 18.398701958718995 i
3800000.0 4061.8282489090557 22.437304539381014 3.235799503939827 5.155950007483946 8.036175762800124 10.916401518116302 12.83655202166042 14.756702525204538 17.636928280520717 20.517154035836892 i
4000000.0 4275.608683062163 24.746414265140853 3.8556421323940997 5.9447193456687755 9.07833516558079 12.211950985492802 14.301028198767476 16.39010541204215 19.523721231954163 22.657337051866175 i
4200000.0 4489.389117215273 27.058483855858785 4.544633756673509 6.796018766592036 10.173096281469828 13.55017379634762 15.801558806266147 18.052943816184676 21.430021331062466 24.80709884594026 i
4400000.0 4703.16955136838 29.36172117281016 5.304222664088471 7.70997251496064 11.318597291268894 14.927222067577146 17.332971918449317 19.738721769321483 23.347346545629737 26.955971321937994 i
4600000.0 4916.949985521489 31.646142587133234 6.1354122048484845 8.686485243076959 12.513094800419672 16.339704357762386 18.89077739599086 21.441850434219333 25.268459991562047 29.09506954890476 i
4800000.0 5130.730419674596 33.90343334983553 7.03877871435019 9.725244177898725 13.754942373221525 17.784640568544326 20.471106032092862 23.157571495641392 27.187269690964197 31.216967886286998 i
5000000.0 5344.510853827705 36.1267943183302 8.014494111789375 10.825724132443458 15.04256916342458 19.259414194405704 22.070644215059787 24.88187423571387 29.098719266694992 33.31556429767612 i
5200000.0 5558.291287980813 38.3107841766666 9.062351970426072 11.987195191050125 16.374460021986202 20.761724852922285 23.686568073546336 26.611411294170388 30.99867612510647 35.385940956042546 i
5400000.0 5772.071722133921 40.45116363325991 10.181795981938498 13.208732747070638 17.74913789476885 22.289543042467063 25.316479807599205 28.343416572731346 32.88382172042956 37.42422686812777 i
5600000.0 5985.852156287029 42.54474603247345 11.371949875921604 14.48922949157679 19.165148915059568 23.841068338542343 26.958347954197528 30.075627569852713 34.75154699333549 39.42746641681826 i
5800000.0 6199.632590440138 44.58925725220796 12.631647996794731 15.827408922336055 20.621050310648037 25.414691698960024 28.610452624501345 31.806213550042667 36.599854938354646 41.393496326666636 i
6000000.0 6413.413024593246 46.58320658035978 13.959465877483598 17.22183994777122 22.115401053202646 27.00896215863407 30.27133622892169 33.533710299209304 38.427271404640734 43.320832510072165 i
6200000.0 6627.193458746354 48.52576938923581 15.353750277424055 18.67095218860523 23.646755055376993 28.622557922148758 31.939759833329934 35.25696174451111 40.232764611282875 45.20856747805463 i
6400000.0 6840.973892899462 50.41668179423984 16.81264826869547 20.173051621249908 25.21365665008156 30.254261678913217 33.61466503146765 36.975068384022094 42.015673412853744 47.0562784416854 i
6600000.0 7054.754327052571 52.25614703877363 18.334135056853874 21.72633625504585 26.814638052333812 31.90293984962178 35.29514104781376 38.68734224600573 43.775644043293696 48.86394584058166 i
6800000.0 7268.5347612056785 54.04475304848024 19.916040311733536 23.328911585408207 28.44821849592021 33.56752540643222 36.980396680106885 40.39326795378156 45.51257486429356 50.63188177480557 i
7000000.0 7482.315195358787 55.78340040997524 21.55607285840531 24.978805613562304 30.112904746297794 35.24700387903329 38.66973663419028 42.09246938934727 47.226568522082765 52.36066765481825 i
7200000.0 7696.095629511895 57.473239924147876 23.251843640454364 26.673983268823715 31.80719271137774 36.94040215393177 40.36254178230112 43.78468141067047 48.91789085322449 54.051100295778525 i
7400000.0 7909.876063665004 59.115618839743284 25.000886917891222 28.41236011007643 33.52956989835424 38.64677968663205 42.05825287881726 45.469726071002455 50.58693585928027 55.70414564755808 i
7600000.0 8123.656497818111 60.71203487180822 26.80067970169556 30.19181521870683 35.278518494223725 40.36522176974063 43.75635728675189 47.14749280376316 52.23419607928006 57.32089935479695 i
7800000.0 8337.43693197122 62.264097138144486 28.648659457608986 32.010203225662536 37.05251887774286 42.09483452982319 45.45637829787674 48.81792206593028 53.86023771801061 58.902553370090935 i
8000000.0 8551.217366124327 63.77349319484258 30.542240134671015 33.86536544068817 38.85005339971391 43.83474135873964 47.157866664756796 50.48099197077396 55.465679929799684 60.45036788882542 i
8200000.0 8764.997800277435 65.24196141150568 32.4788265904621 35.75514007256646 40.669610295723 45.58408051887953 48.86039400098389 52.13670748308825 57.051177706244786 61.96564792940133 i
8400000.0 8978.778234430545 66.67126799222589 34.45582749619189 37.67737154579529 42.50968762020039 47.342003694605495 50.56354774420889 53.785091793812285 58.61740786821739 63.4497239426225 i
8600000.0 9192.558668583653 68.06318801565995 36.47066681174221 39.62991893213398 44.36879711272165 49.107675293309306 52.26692741370108 55.42617953409285 60.165057714680515 64.90393589526818 i
8800000.0 9406.33910273676 69.41948993382528 38.520793924341504 41.61066352528988 46.24546792671245 50.880272328135014 53.97014192908339 57.060011530031765 61.69481593145433 66.3296203328769 i
9000000.0 9620.119536889868 70.74192303262244 40.603692545579044 43.61751559428338 48.13825016733989 52.658984740396406 55.672807789100744 58.68663083780508 63.20736541086159 67.7280999839181 i
9200000.0 9833.899971042978 72.03220741639736 42.71688846049477 45.648420356085026 50.045718199470414 54.4430160428558 57.374547938446064 60.306079834036325 64.70337767742171 69.10067552080709 i
9400000.0 10047.680405196086 73.2920261334386 44.85795622009185 47.701363211426525 51.96647369842853 56.23158418543055 59.074991176765224 61.9183981680999 66.18350865510192 70.44861914210392 i
9600000.0 10261.460839349193 74.5230191088829 47.024524865179224 49.7743742895496 53.89914842610514 58.0239225626607 60.77377198703107 63.523621411401436 67.64839554795698 71.77316968451254 i
9800000.0 10475.2412735023 75.72677859604875 49.21428276534878 51.865532348418775 55.84240672302377 59.81928109762876 62.47053068069876 65.12178026376876 69.09865463837376 73.07552901297876 i
10000000.0 10689.02170765541 76.90484589690791 51.42498165233139 53.972968076789044 57.79494771347552 61.616927350162 64.16491377461965 66.7129001990773 70.53487983576379 74.35685947245027 i
10200000.0 10902.802141808519 78.05870913749457 53.65443992220745 56.09486684373616 59.75550722602924 63.416147608322305 65.85657452985102 68.29700145137973 71.9576418336728 75.61828221596586 i
10400000.0 11116.582575961625 79.18980191489177 55.90054527608703 58.229470939967506 61.722859435788216 65.21624793160893 67.5451735954894 69.87409925936987 73.36748775519058 76.8608762510113 i
10600000.0 11330.363010114734 80.29950265938882 58.1612567640606 60.37508135359343 63.69581823789266 67.01655512219189 69.23037971172471 71.44420430125753 74.76494118555676 78.085678069856 i
10800000.0 11544.143444267842 81.38913457885204 60.434606292509216 62.530059121143495 65.67323836409491 68.81641760704635 70.91187043568063 73.0073232643149 76.15050250726634 79.29368175021776 i
11000000.0 11757.923878420952 82.45996607266774 62.71869965034278 64.69282629257528 67.65401625592402 70.61520621927275 72.58933286150526 74.56345950373776 77.5246494670865 80.48583943043523 i
11200000.0 11971.704312574058 83.51321152015234 65.0117171053974 66.86186654687289 69.63709070908612 72.41231487129937 74.26246431277487 76.11261375425036 78.88783791646361 81.66306207867684 i
11400000.0 12185.484746727167 84.55003236341189 67.31191361814304 69.03572549266993 71.62144330446026 74.20716111625057 75.93097299077746 77.65478486530435 80.24050267709467 82.826220488885 i
11600000.0 12399.265180880277 85.57153841757471 69.61761871598776 71.21301068614646 73.6060986413845 75.99918659662254 77.59457856678124 79.18997053693994 81.58305849217797 83.97614644741603 i
11800000.0 12613.045615033383 86.57878935238797 71.92723606786592 73.39239139631813 75.59012438899643 77.78785738167474 79.25301271012694 80.71816803857915 82.91590103125746 85.11363402393576 i
12000000.0 12826.826049186491 87.57279629861098 74.2392427954226 75.57259814574144 77.5726311712197 79.57266419669796 80.9060195470168 82.23937489733562 84.23940792281388 86.23944094829214 i
12200000.0 13040.606483339601 88.55452354067243 76.55218855398267 77.75242205265165 79.55277230065512 81.35312254865858 82.55335604732755 83.75358954599653 85.55393979399999 87.35429004200346 i
12400000.0 13254.386917492708 89.52489026387519 78.86469441357214 79.93071399860246 81.5297433761479 83.12877275369337 84.19479233872366 85.26081192375398 86.85984130129943 88.45887067884489 i
12600000.0 13468.167351645818 90.48477233020668 81.17545156757646 82.10638364383948 83.50278175823402 84.89917987262854 85.83011194889157 86.7610440251546 88.15744213954912 89.55384025394366 i
12800000.0 13681.947785798924 91.43500406168874 83.48321989411876 84.27839831087576 85.47116593601126 86.66393356114675 87.45911197790375 88.25429039466076 89.44705801979624 90.63982564493175 i
13000000.0 13895.728219952032 92.37638001430486 85.78682639293929 86.44578175507584 87.43421479828068 88.42264784148551 89.08160320362208 89.74055856575862 90.72899160896347 91.7174246521683 i
13200000.0 14109.508654105142 93.30965672899677 88.08516351843048 88.60761283948712 89.39128682107204 90.174960802657 90.69741012371362 91.21985944477025 92.0035334263552 92.78720740794014 i
13400000.0 14323.289088258249 94.2355544491103 90.37718742751629 90.7630241296757 91.34177918291479 91.92053423615388 92.3063709383133 92.6922076404727 93.2709626937118 93.84971774695089 i
13600000.0 14537.069522411357 95.1547587960841 92.66191615925794 92.91120042294057 93.28512681846448 93.6590532139884 93.90833747767101 94.15762174135364 94.53154813687756 94.90547453240148 i
13800000.0 14750.849956564465 96.06792239718501 94.9384277613997 95.05137722497822 95.22080142034602 95.39022561571383 95.50317507929236 95.61612454287089 95.78554873823867 95.95497293360648 i
14000000.0 14964.630390717573 96.97566646075691 97.20585837753171 97.18283918585425 97.148310398338 97.1137816108218 97.09076241914431 97.06774322746682 97.03321443995063 96.9986856524344 i
14200000.0 15178.410824870683 97.87858229582739 99.46340030713938 99.30491850600818 99.06719580431138 98.82947310261457 98.67099130148338 98.5125095003522 98.27478679865538 98.03706409695859 i
14400000.0 15392.19125902379 98.7772327740409 101.71030004950659 101.41699332196002 100.97703323064016 100.53707313932031 100.24376641177375 99.95045968422717 99.51049959290732 99.07053950158746 i
14600000.0 15605.971693176898 99.67215373281523 103.94585634124627 103.51848608040316 102.8774306891385 102.23637529787385 101.80900503703074 101.38163477618764 100.740579384923 100.09952399365834 i
14800000.0 15819.752127330008 100.56385531935818 106.1694181961446 105.60886190846597 104.768027476948 103.92719304543004 103.3666367577514 102.80608047007274 101.96524603855478 101.12441160703682 i
15000000.0 16033.532561483114 101.4528232757884 108.38038295499058 107.68762698707036 106.64849303519003 105.60935908330971 104.91660311538949 104.22384714746929 103.18471319558894 102.14557924370862 i
15200000.0 16247.312995636223 102.33952016607883 110.57819435215143 109.75432693354418 108.51852580563329 107.28272467772238 106.45885725911512 105.63498984050787 104.39918871259698 103.16338758468608 i
15400000.0 16461.09342978933 103.22438654591824 112.76234060480863 111.80854519891959 110.37785209008604 108.94715898125247 107.99336357536343 107.03956816947439 105.60887506064083 104.17818195180728 i
15600000.0 16674.87386394244 104.10784207687661 114.93235252999982 113.8499014846875 112.22622491671902 110.60254834875053 109.5200973034382 108.43764625812588 106.8139696901574 105.19029312218893 i
15800000.0 16888.65429809555 104.99028658647862 117.08780169391305 115.8780501831696 114.06342291705445 112.24879565093927 111.03904414019584 109.8292926294524 108.01466536333722 106.20003809722206 i
16000000.0 17102.434732248654 105.87210107595041 119.22829859723538 117.89267884510689 115.88924921691414 113.88581958872139 112.5501998365929 111.2145800844644 109.21115045627165 107.2077208280789 i
16200000.0 17316.215166401766 106.7536486775175 121.35349089977971 119.8935066775535 117.70353034421416 115.51355401087483 114.05356978864862 112.59358556642239 110.40360923308306 108.21363289974371 i
16400000.0 17529.99560055487 107.63527556320156 123.46306168708401 121.88028307469577 119.5061151561134 117.13194723753102 115.54916862514278 113.96639001275454 111.59222209417217 109.2180541755898 i
16600000.0 17743.77603470798 108.51731180710794 125.55672778119457 123.85278618378591 121.29687378767291 118.74096139155992 117.03701979415126 115.33307819674259 112.7771658006296 110.22125340451662 i
16800000.0 17957.55646886109 109.40007220320359 127.63423809742036 125.8108215079987 123.07569662386616 120.34057173973366 118.51715515031198 116.6937385608903 113.95861367675778 111.22348879262528 i
17000000.0 18171.336903014195 110.28385704058383 129.69537204844184 127.75422054765603 124.84249329647733 121.93076604529864 119.98961454451283 118.04846304372703 115.13673579254834 112.22500854136963 i
17200000.0 18385.117337167307 111.16895283819743 131.7399379968202 129.6828394809579 126.5971917071645 123.5115439333711 121.45444541750882 119.39734690164653 116.31169912785313 113.2260513540597 i
17400000.0 18598.897771320415 112.05563304096484 133.7677717566239 131.596557885058 128.33973707770912 125.08291627036027 122.91170239879436 120.74048852722846 117.4836677198796 114.22684691253073 i
17600000.0 18812.67820547352 112.94415867917516 135.77873514461825 133.49527749807393 130.07009102825748 126.64490455844103 124.3614469118967 122.07798926535239 118.65280279553593 115.22761632571948 i
17800000.0 19026.45863962663 113.8347789929939 137.77271458120538 135.37892102238422 131.7882306841525 128.1975403459208 125.80374678709964 123.4099532282785 119.81926289004677 116.22857255181505 i
18000000.0 19240.239073779736 114.72773202385228 139.74961974107933 137.24743096935663 133.49414781177256 129.7408646541885 127.2386758824658 124.7364871107431 120.98320395315903 117.22992079557498 i
18200000.0 19454.019507932844 115.62324517442221 141.70938225336732 139.10076854547282 135.18784798363106 131.27492742178927 128.66631371389477 126.05770000600026 122.14477944415849 118.23185888231671 i
18400000.0 19667.799942085956 116.52153573881796 143.65195445085055 140.9389125796473 136.8693497728424 132.79978696603752 130.08674509483427 127.373703223631 123.3041404168261 119.23457761002122 i
18600000.0 19881.58037623906 117.42281140459325 145.57730816770743 142.76185849139603 138.5386839769289 134.31550946246176 131.50005978615033 128.6846101098389 124.4614355953718 120.23826108090466 i
18800000.0 20095.360810392172 118.32727072803515 147.48543358509227 144.56961729938658 140.19589287082798 135.8221684422694 132.9063521565637 129.990535870858 125.61681144229942 121.24308701374086 i
19000000.0 20309.141244545277 119.23510358418729 149.37633812374258 146.36221466978705 141.84102948885376 137.31984430792048 134.30572085396494 131.2915974000094 126.7704122190761 122.24922703814282 i
19200000.0 20522.921678698385 120.14649159296773 151.25004538271952 148.13969000374433 143.47415693528157 138.8086238668188 135.69826848784362 132.58791310886846 127.92238004040568 123.25684697194292 i
19400000.0 20736.702112851497 121.06160852267777 153.10659412329693 149.902095563235 145.09534772314214 140.28859988304924 137.08410132298735 133.87960276292543 129.07285492283256 124.26610708273968 i
19600000.0 20950.4825470046 121.98062067213698 154.94603729694748 151.64949563446643 146.70468314074486 141.75987064702326 138.46332898454222 135.16678732206117 130.2219748283396 125.27716233461803 i
19800000.0 21164.262981157714 122.903687232613 156.7684411163209 153.38196572795013 148.30225264539393 143.22253956283774 139.83606417446694 136.44958878609617 131.36987570353998 126.29016262098378 i


==> pgfFigures/pgfFiles/alpha_analyticalSurface2D.pgf <==
d f alpha  
8e-05 0.0 -1.2909957955707142e-18 i
9.142857142857143e-05 0.0 1.7856265947969086e-18 i
0.00010285714285714286 0.0 2.61335689229718e-18 i
0.00011428571428571428 0.0 1.8678036838249773e-18 i
0.00012571428571428572 0.0 2.245755562751771e-19 i
0.00013714285714285713 0.0 -1.6407189034573364e-18 i
0.00014857142857142857 0.0 -3.0524711084776964e-18 i
0.00015999999999999999 0.0 -3.3350724718910128e-18 i
0.00017142857142857143 0.0 -2.050036083539893e-18 i
0.00018285714285714286 0.0 2.926382597831573e-19 i
0.00019428571428571428 0.0 2.9458290845481388e-18 i
0.0002057142857142857 0.0 5.162414917225068e-18 i
0.00021714285714285715 0.0 6.195274284283955e-18 i
0.00022857142857142857 0.0 5.297285712194804e-18 i
0.00024 0.0 1.7213277274276194e-18 i

8.e-05 500000.0 0.009047677446842454 i
9.142857142857143e-05 500000.0 0.011618576655181402 i
0.00010285714285714286 500000.0 0.014575042013105916 i
0.00011428571428571428 500000.0 0.01786727760505062 i
0.00012571428571428572 500000.0 0.021445487515450144 i
0.00013714285714285713 500000.0 0.0252598758287391 i
0.00014857142857142857 500000.0 0.029260646629352134 i
0.00015999999999999999 500000.0 0.033398004001723845 i
0.00017142857142857143 500000.0 0.03764998025129725 i
0.00018285714285714286 500000.0 0.04210592056754875 i
0.00019428571428571428 500000.0 0.04688299836096306 i
0.0002057142857142857 500000.0 0.05209838704202499 i
0.00021714285714285715 500000.0 0.05786926002121931 i
0.00022857142857142857 500000.0 0.06431279070903073 i
0.00024 500000.0 0.07154615251594407 i

8.e-05 1000000.0 0.09016294747481944 i
9.142857142857143e-05 1000000.0 0.10876276772084709 i
0.00010285714285714286 1000000.0 0.13045302166365616 i
0.00011428571428571428 1000000.0 0.15483277791096312 i
0.00012571428571428572 1000000.0 0.18150110507048453 i
0.00013714285714285713 1000000.0 0.21005707174993676 i
0.00014857142857142857 1000000.0 0.2400997465570366 i
0.00015999999999999999 1000000.0 0.2712281980995002 i
0.00017142857142857143 1000000.0 0.3032466447041586 i
0.00018285714285714286 1000000.0 0.33677990357429866 i
0.00019428571428571428 1000000.0 0.3726579416323215 i
0.0002057142857142857 1000000.0 0.41171072580062873 i
0.00021714285714285715 1000000.0 0.45476822300162156 i
0.00022857142857142857 1000000.0 0.5026604001577009 i
0.00024 1000000.0 0.5562172241912683 i

8.e-05 1500000.0 0.3124862446939852 i
9.142857142857143e-05 1500000.0 0.3739528263642978 i
0.00010285714285714286 1500000.0 0.44501980751888426 i
0.00011428571428571428 1500000.0 0.5244119675505878 i
0.00012571428571428572 1500000.0 0.6108540858522521 i
0.00013714285714285713 1500000.0 0.70307094181672 i
0.00014857142857142857 1500000.0 0.799787314836835 i
0.00015999999999999999 1500000.0 0.8997279843054399 i
0.00017142857142857143 1500000.0 1.002195971742832 i
0.00018285714285714286 1500000.0 1.1088072671791198 i
0.00019428571428571428 1500000.0 1.2217561027718666 i
0.0002057142857142857 1500000.0 1.3432367106786351 i
0.00021714285714285715 1500000.0 1.475443323056988 i
0.00022857142857142857 1500000.0 1.6205701720644867 i
0.00024 1500000.0 1.7808114898586958 i

8.e-05 2000000.0 0.7437430910387985 i
9.142857142857143e-05 2000000.0 0.885268763897043 i
0.00010285714285714286 2000000.0 1.04791925617583 i
0.00011428571428571428 2000000.0 1.2287134175253427 i
0.00012571428571428572 2000000.0 1.4246700975957647 i
0.00013714285714285713 2000000.0 1.632808146037278 i
0.00014857142857142857 2000000.0 1.8501464125000684 i
0.00015999999999999999 2000000.0 2.0737037466343162 i
0.00017142857142857143 2000000.0 2.301609284738107 i
0.00018285714285714286 2000000.0 2.5364333097011174 i
0.00019428571428571428 2000000.0 2.781856391060925 i
0.0002057142857142857 2000000.0 3.0415590983551084 i
0.00021714285714285715 2000000.0 3.319222001121248 i
0.00022857142857142857 2000000.0 3.6185256688969174 i
0.00024 2000000.0 3.943150671219697 i

8.e-05 2500000.0 1.4422065505776966 i
9.142857142857143e-05 2500000.0 1.711687983173233 i
0.00010285714285714286 2500000.0 2.017818345792996 i
0.00011428571428571428 2500000.0 2.354890669750932 i
0.00012571428571428572 2500000.0 2.717197986360984 i
0.00013714285714285713 2500000.0 3.0990333269370964 i
0.00014857142857142857 2500000.0 3.494689722793217 i
0.00015999999999999999 2500000.0 3.8984602052432873 i
0.00017142857142857143 2500000.0 4.306405344244938 i
0.00018285714285714286 2500000.0 4.721655864330532 i
0.00019428571428571428 2500000.0 5.149110028676111 i
0.0002057142857142857 2500000.0 5.593666100457722 i
0.00021714285714285715 2500000.0 6.060222342851415 i
0.00022857142857142857 2500000.0 6.553677019033228 i
0.00024 2500000.0 7.078928392179212 i

8.e-05 3000000.0 2.4597111746542533 i
9.142857142857143e-05 3000000.0 2.9126996445468185 i
0.00010285714285714286 3000000.0 3.4195903129090404 i
0.00011428571428571428 3000000.0 3.9707862879537 i
0.00012571428571428572 3000000.0 4.556690677893576 i
0.00013714285714285713 3000000.0 5.167706590941449 i
0.00014857142857142857 3000000.0 5.794237135310098 i
0.00015999999999999999 3000000.0 6.4266854192123075 i
0.00017142857142857143 3000000.0 7.057970713487891 i
0.00018285714285714286 3000000.0 7.691076939484788 i
0.00019428571428571428 3000000.0 8.331504181177982 i
0.0002057142857142857 3000000.0 8.98475252254245 i
0.00021714285714285715 3000000.0 9.656322047553177 i
0.00022857142857142857 3000000.0 10.351712840185128 i
0.00024 3000000.0 11.076424984413292 i

8.e-05 3500000.0 3.842671605100765 i
9.142857142857143e-05 3500000.0 4.537401383777637 i
0.00010285714285714286 3500000.0 5.302076819910508 i
0.00011428571428571428 3500000.0 6.12197352194642 i
0.00012571428571428572 3500000.0 6.982367098332419 i
0.00013714285714285713 3500000.0 7.868533157515541 i
0.00014857142857142857 3500000.0 8.765747307942837 i
0.00015999999999999999 3500000.0 9.65928515806134 i
0.00017142857142857143 3500000.0 10.537753349641594 i
0.00018285714285714286 3500000.0 11.403082657748078 i
0.00019428571428571428 3500000.0 12.260534890768756 i
0.0002057142857142857 3500000.0 13.115371857091622 i
0.00021714285714285715 3500000.0 13.972855365104644 i
0.00022857142857142857 3500000.0 14.838247223195783 i
0.00024 3500000.0 15.716809239753028 i

8.e-05 4000000.0 5.629648821452161 i
9.142857142857143e-05 4000000.0 6.622707835754396 i
0.00010285714285714286 4000000.0 7.696713881560517 i
0.00011428571428571428 4000000.0 8.830731250617486 i
0.00012571428571428572 4000000.0 10.00382423467226 i
0.00013714285714285713 4000000.0 11.195057125471791 i
0.00014857142857142857 4000000.0 12.383494214763049 i
0.00015999999999999999 4000000.0 13.548199794292978 i
0.00017142857142857143 4000000.0 14.672458123672515 i
0.00018285714285714286 4000000.0 15.756433333968408 i
0.00019428571428571428 4000000.0 16.804509524111385 i
0.0002057142857142857 4000000.0 17.821070793032163 i
0.00021714285714285715 4000000.0 18.81050123966148 i
0.00022857142857142857 4000000.0 19.77718496293004 i
0.00024 4000000.0 20.72550606176858 i

8.e-05 4500000.0 7.84691467129503 i
9.142857142857143e-05 4500000.0 9.1911138611805 i
0.00010285714285714286 4500000.0 10.616869943451315 i
0.00011428571428571428 4500000.0 12.096547823477918 i
0.00012571428571428572 4500000.0 13.602512406630757 i
0.00013714285714285713 4500000.0 15.107128598280278 i
0.00014857142857142857 4500000.0 16.582761303796925 i
0.00015999999999999999 4500000.0 18.001775428551145 i
0.00017142857142857143 4500000.0 19.341763956885234 i
0.00018285714285714286 4500000.0 20.601232189028845 i
0.00019428571428571428 4500000.0 21.7839135041835 i
0.0002057142857142857 4500000.0 22.893541281550704 i
0.00021714285714285715 4500000.0 23.933848900331977 i
0.00022857142857142857 4500000.0 24.90856973972881 i
0.00024 4500000.0 25.821437178942734 i

8.e-05 5000000.0 10.50606104042724 i
9.142857142857143e-05 5000000.0 12.249630163475379 i
0.00010285714285714286 5000000.0 14.058067082736411 i
0.00011428571428571428 5000000.0 15.897698358603895 i
0.00012571428571428572 5000000.0 17.734850551471425 i
0.00013714285714285713 5000000.0 19.53585022173257 i
0.00014857142857142857 5000000.0 21.2670239297809 i
0.00015999999999999999 5000000.0 22.89469823600999 i
0.00017142857142857143 5000000.0 24.391605794291166 i
0.00018285714285714286 5000000.0 25.756103632406646 i
0.00019428571428571428 5000000.0 26.9929548716164 i
0.0002057142857142857 5000000.0 28.106922633180414 i
0.00021714285714285715 5000000.0 29.10277003835865 i
0.00022857142857142857 5000000.0 29.98526020841108 i
0.00024 5000000.0 30.759156264597667 i

8.e-05 5500000.0 13.611813630372557 i
9.142857142857143e-05 5500000.0 15.792832668213206 i
0.00010285714285714286 5500000.0 17.998896793367305 i
0.00011428571428571428 5500000.0 20.19236894550747 i
0.00012571428571428572 5500000.0 22.3356120643063 i
0.00013714285714285713 5500000.0 24.390989089436395 i
0.00014857142857142857 5500000.0 26.32086296057038 i
0.00015999999999999999 5500000.0 28.08759661738083 i
0.00017142857142857143 5500000.0 29.661249139747486 i
0.00018285714285714286 5500000.0 31.042664168378515 i
0.00019428571428571428 5500000.0 32.2403814841892 i
0.0002057142857142857 5500000.0 33.26294086809485 i
0.00021714285714285715 5500000.0 34.11888210101075 i
0.00022857142857142857 5500000.0 34.816744963852166 i
0.00024 5500000.0 35.36506923753442 i

8.e-05 6000000.0 17.16069401253187 i
9.142857142857143e-05 6000000.0 19.802810997044233 i
0.00010285714285714286 6000000.0 22.402575259424967 i
0.00011428571428571428 6000000.0 24.92206178636863 i
0.00012571428571428572 6000000.0 27.32334556456977 i
0.00013714285714285713 6000000.0 29.568501580722934 i
0.00014857142857142857 6000000.0 31.619604821522667 i
0.00015999999999999999 6000000.0 33.43873027366351 i
0.00017142857142857143 6000000.0 34.99683772187821 i
0.00018285714285714286 6000000.0 36.30042614305218 i
0.00019428571428571428 6000000.0 37.364879312109025 i
0.0002057142857142857 6000000.0 38.20558100397237 i
0.00021714285714285715 6000000.0 38.837914993565796 i
0.00022857142857142857 6000000.0 39.27726505581293 i
0.00024 6000000.0 39.53901496563739 i

8.e-05 6500000.0 21.137065840222604 i
9.142857142857143e-05 6500000.0 24.248352546947654 i
0.00010285714285714286 6500000.0 27.218935498359524 i
0.00011428571428571428 6500000.0 30.015973709888918 i
0.00012571428571428572 6500000.0 32.6066261969665 i
0.00013714285714285713 6500000.0 34.958051975023 i
0.00014857142857142857 6500000.0 37.03741005948909 i
0.00015999999999999999 6500000.0 38.811859465795465 i
0.00017142857142857143 6500000.0 40.25818024836191 i
0.00018285714285714286 6500000.0 41.3916366175645 i
0.00019428571428571428 6500000.0 42.23711382276837 i
0.0002057142857142857 6500000.0 42.81949711333873 i
0.00021714285714285715 6500000.0 43.163671738640666 i
0.00022857142857142857 6500000.0 43.2945229480394 i
0.00024 6500000.0 43.23693599090005 i

8.e-05 7000000.0 25.51585874849975 i
9.142857142857143e-05 7000000.0 29.086888115827033 i
0.00010285714285714286 7000000.0 32.38684692636412 i
0.00011428571428571428 7000000.0 35.39476866091905 i
0.00012571428571428572 7000000.0 38.08968680029983 i
0.00013714285714285713 7000000.0 40.45063482531448 i
0.00014857142857142857 7000000.0 42.45664621677104 i
0.00015999999999999999 7000000.0 44.08675445547752 i
0.00017142857142857143 7000000.0 45.3294480571809 i
0.00018285714285714286 7000000.0 46.21103567738384 i
0.00019428571428571428 7000000.0 46.76728100652795 i
0.0002057142857142857 7000000.0 47.03394773505491 i
0.00021714285714285715 7000000.0 47.04679955340628 i
0.00022857142857142857 7000000.0 46.84160015202369 i
0.00024 7000000.0 46.45411322134878 i

8.e-05 7500000.0 30.26731668807594 i
9.142857142857143e-05 7500000.0 34.267527776278946 i
0.00010285714285714286 7500000.0 37.83702205025039 i
0.00011428571428571428 7500000.0 40.97420312062235 i
0.00012571428571428572 7500000.0 43.67747459802692 i
0.00013714285714285713 7500000.0 45.94524009309622 i
0.00014857142857142857 7500000.0 47.775903216462304 i
0.00015999999999999999 7500000.0 49.167867578757296 i
0.00017142857142857143 7500000.0 50.12745107229905 i
0.00018285714285714286 7500000.0 50.69262871614852 i
0.00019428571428571428 7500000.0 50.90928981105242 i
0.0002057142857142857 7500000.0 50.8233236577575 i
0.00021714285714285715 7500000.0 50.480619557010456 i
0.00022857142857142857 7500000.0 49.927066809558035 i
0.00024 7500000.0 49.20855471614695 i

8.e-05 8000000.0 35.3582598397218 i
9.142857142857143e-05 8000000.0 39.733102688621315 i
0.00010285714285714286 8000000.0 43.495060733915345 i
0.00011428571428571428 8000000.0 46.66913667619182 i
0.00012571428571428572 8000000.0 49.28033321603864 i
0.00013714285714285713 8000000.0 51.35365305404374 i
0.00014857142857142857 8000000.0 52.91409889079506 i
0.00015999999999999999 8000000.0 53.9866734268805 i
0.00017142857142857143 8000000.0 54.60101719951476 i
0.00018285714285714286 8000000.0 54.80532209241954 i
0.00019428571428571428 8000000.0 54.65241782594327 i
0.0002057142857142857 8000000.0 54.195134120434425 i
0.00021714285714285715 8000000.0 53.48630069624144 i
0.00022857142857142857 8000000.0 52.57874727371279 i
0.00024 8000000.0 51.525303573196915 i

8.e-05 8500000.0 40.746280927122314 i
9.142857142857143e-05 8500000.0 45.41986920461782 i
0.00010285714285714286 8500000.0 49.284625806378216 i
0.00011428571428571428 8500000.0 52.39824272573317 i
0.00012571428571428572 8500000.0 54.8184119560124 i
0.00013714285714285713 8500000.0 56.602825490545584 i
0.00014857142857142857 8500000.0 57.80917532266244 i
0.00015999999999999999 8500000.0 58.495153445692644 i
0.00017142857142857143 8500000.0 58.71800998370013 i
0.00018285714285714286 8500000.0 58.53322758368554 i
0.00019428571428571428 8500000.0 57.9958470233838 i
0.0002057142857142857 8500000.0 57.1609090805298 i
0.00021714285714285715 8500000.0 56.08345453285841 i
0.00022857142857142857 8500000.0 54.81852415810454 i
0.00024 8500000.0 53.42115873400307 i

8.e-05 9000000.0 46.386419820627395 i
9.142857142857143e-05 9000000.0 51.2621925565037 i
0.00010285714285714286 9000000.0 55.13073154623233 i
0.00011428571428571428 9000000.0 58.086392183530144 i
0.00012571428571428572 9000000.0 60.223529862113956 i
0.00013714285714285713 9000000.0 61.63649997570059 i
0.00014857142857142857 9000000.0 62.419657918006884 i
0.00015999999999999999 9000000.0 62.66735908274967 i
0.00017142857142857143 9000000.0 62.46689934719632 i
0.00018285714285714286 9000000.0 61.87733652281622 i
0.00019428571428571428 9000000.0 60.950668904629325 i
0.0002057142857142857 9000000.0 59.73889478765562 i
0.00021714285714285715 9000000.0 58.29401246691501 i
0.00022857142857142857 9000000.0 56.66802023742741 i
0.00024 9000000.0 54.91291639421282 i

8.e-05 9500000.0 52.23557993727558 i
9.142857142857143e-05 9500000.0 57.19660412919477 i
0.00010285714285714286 9500000.0 60.96298370576226 i
0.00011428571428571428 9500000.0 63.66678192466438 i
0.00012571428571428572 9500000.0 65.44006204358742 i
0.00013714285714285713 9500000.0 66.41488732021769 i
0.00014857142857142857 9500000.0 66.72332101224156 i
0.00015999999999999999 9500000.0 66.49742637734525 i
0.00017142857142857143 9500000.0 65.8546238314088 i
0.00018285714285714286 9500000.0 64.85376242308652 i
0.00019428571428571428 9500000.0 63.53904835922645 i
0.0002057142857142857 9500000.0 61.95468784667664 i
0.00021714285714285715 9500000.0 60.144887092285046 i
0.00022857142857142857 9500000.0 58.15385230289972 i
0.00024 9500000.0 56.02578968536866 i

8.e-05 10000000.0 58.24684639725612 i
9.142857142857143e-05 10000000.0 63.16210121719366 i
0.00010285714285714286 10000000.0 66.7185384454711 i
0.00011428571428571428 10000000.0 69.08387157411323 i
0.00012571428571428572 10000000.0 70.42581409514491 i
0.00013714285714285713 10000000.0 70.91207950059092 i
0.00014857142857142857 10000000.0 70.7103812824761 i
0.00015999999999999999 10000000.0 69.98843293282528 i
0.00017142857142857143 10000000.0 68.891593853173 i
0.00018285714285714286 10000000.0 67.47580708309277 i
0.00019428571428571428 10000000.0 65.77466157166788 i
0.0002057142857142857 10000000.0 63.821746267981545 i
0.00021714285714285715 10000000.0 61.650650121116996 i
0.00022857142857142857 10000000.0 59.294962080157525 i
0.00024 10000000.0 56.788271094186356 i

8.e-05 10500000.0 64.3725381690423 i
9.142857142857143e-05 10500000.0 69.1034542914581 i
0.00010285714285714286 10500000.0 72.3445274530402 i
0.00011428571428571428 10500000.0 74.29422670181961 i
0.00012571428571428572 10500000.0 75.15102108582738 i
0.00013714285714285713 10500000.0 75.11337965309455 i
0.00014857142857142857 10500000.0 74.37977145165215 i
0.00015999999999999999 10500000.0 73.14866552953121 i
0.00017142857142857143 10500000.0 71.58926949538815 i
0.00018285714285714286 10500000.0 69.75374520038064 i
0.00019428571428571428 10500000.0 67.66499305629165 i
0.0002057142857142857 10500000.0 65.34591347490426 i
0.00021714285714285715 10500000.0 62.81940686800145 i
0.00022857142857142857 10500000.0 60.10837364736626 i
0.00024 10500000.0 57.235714224781695 i

8.e-05 11000000.0 70.56873995762064 i
9.142857142857143e-05 11000000.0 74.97451713111465 i
0.00010285714285714286 11000000.0 77.79966278844148 i
0.00011428571428571428 11000000.0 79.2662934507085 i
0.00012571428571428572 11000000.0 79.59652563902308 i
0.00013714285714285713 11000000.0 79.0124758744926 i
0.00014857142857142857 11000000.0 77.73626067822447 i
0.00015999999999999999 11000000.0 75.98999657132602 i
0.00017142857142857143 11000000.0 73.96125344608386 i
0.00018285714285714286 11000000.0 71.69941467950103 i
0.00019428571428571428 11000000.0 69.21931701975976 i
0.0002057142857142857 11000000.0 66.53579721504231 i
0.00021714285714285715 11000000.0 63.66369201353091 i
0.00022857142857142857 11000000.0 60.61783816340778 i
0.00024 11000000.0 57.413072412855186 i

8.e-05 11500000.0 76.79661410022567 i
9.142857142857143e-05 11500000.0 80.7395583954304 i
0.00010285714285714286 11500000.0 83.05482429010502 i
0.00011428571428571428 11500000.0 83.97980922898154 i
0.00012571428571428572 11500000.0 83.75191065679182 i
0.00013714285714285713 11500000.0 82.60852601826787 i
0.00014857142857142857 11500000.0 80.78705275814158 i
0.00015999999999999999 11500000.0 78.52488832114489 i
0.00017142857142857143 11500000.0 76.02176176948707 i
0.00018285714285714286 11500000.0 73.32672863528651 i
0.00019428571428571428 11500000.0 70.45117606813896 i
0.0002057142857142857 11500000.0 67.40649121764021 i
0.00021714285714285715 11500000.0 64.2040612333859 i
0.00022857142857142857 11500000.0 60.855273264971856 i
0.00024 11500000.0 57.37151446199377 i

8.e-05 12000000.0 83.01853044125679 i
9.142857142857143e-05 12000000.0 86.37178194324702 i
0.00010285714285714286 12000000.0 88.09258209603178 i
0.00011428571428571428 12000000.0 88.42523784332589 i
0.00012571428571428572 12000000.0 87.61405612884423 i
0.00013714285714285713 12000000.0 85.90334389630162 i
0.00014857142857142857 12000000.0 83.53740808941293 i
0.00015999999999999999 12000000.0 80.76055565189307 i
0.00017142857142857143 12000000.0 77.77866751256992 i
0.00018285714285714286 12000000.0 74.64392054072408 i
0.00019428571428571428 12000000.0 71.3700655907491 i
0.0002057142857142857 12000000.0 67.97085351703866 i
0.00021714285714285715 12000000.0 64.46003517398638 i
0.00022857142857142857 12000000.0 60.851361415985906 i
0.00024 12000000.0 57.158583097430835 i

8.e-05 12500000.0 89.20222705045296 i
9.142857142857143e-05 12500000.0 91.85400058571243 i
0.00010285714285714286 12500000.0 92.905763623176 i
0.00011428571428571428 12500000.0 92.60142626111254 i
0.00012571428571428572 12500000.0 91.18489859779095 i
0.00013714285714285713 12500000.0 88.90009073148019 i
0.00014857142857142857 12500000.0 85.99091276044909 i
0.00015999999999999999 12500000.0 82.7012747829666 i
0.00017142857142857143 12500000.0 79.2380955684222 i
0.00018285714285714286 12500000.0 75.66032857068775 i
0.00019428571428571428 12500000.0 71.98993591475572 i
0.0002057142857142857 12500000.0 68.24887972561856 i
0.00021714285714285715 12500000.0 64.45912212826876 i
0.00022857142857142857 12500000.0 60.64262524769877 i
0.00024 12500000.0 56.821351208901035 i

8.e-05 13000000.0 95.32648590099112 i
9.142857142857143e-05 13000000.0 97.17920416110917 i
0.00010285714285714286 13000000.0 97.49528406866484 i
0.00011428571428571428 13000000.0 96.5126452675217 i
0.00012571428571428572 13000000.0 94.46920740154346 i
0.00013714285714285713 13000000.0 91.6028901145938 i
0.00014857142857142857 13000000.0 88.15161305053643 i
0.00015999999999999999 13000000.0 84.35329585323494 i
0.00017142857142857143 13000000.0 80.41198021986484 i
0.00018285714285714286 13000000.0 76.39619606084827 i
0.00019428571428571428 13000000.0 72.34059533991935 i
0.0002057142857142857 13000000.0 68.27983002081201 i
0.00021714285714285715 13000000.0 64.24855206726032 i
0.00022857142857142857 13000000.0 60.281413442998264 i
0.00024 13000000.0 56.41306611175983 i

8.e-05 13500000.0 101.37366757714439 i
9.142857142857143e-05 13500000.0 102.3457644615711 i
0.00010285714285714286 13500000.0 101.86747600211494 i
0.00011428571428571428 13500000.0 100.16736763898874 i
0.00012571428571428572 13500000.0 97.47400481240537 i
0.00013714285714285713 13500000.0 94.01595296257771 i
0.00014857142857142857 13500000.0 90.02177752971862 i
0.00015999999999999999 13500000.0 85.72004395404096 i
0.00017142857142857143 13500000.0 81.30954377016639 i
0.00018285714285714286 13500000.0 76.86997289035136 i
0.00019428571428571428 13500000.0 72.45125332126119 i
0.0002057142857142857 13500000.0 68.10330706956118 i
0.00021714285714285715 13500000.0 63.876056141916585 i
0.00022857142857142857 13500000.0 59.8194225449927 i
0.00024 13500000.0 55.98332828545479 i

8.e-05 14000000.0 107.33079206448679 i
9.142857142857143e-05 14000000.0 107.35570034106712 i
0.00010285714285714286 14000000.0 106.03132913981747 i
0.00011428571428571428 14000000.0 103.57582086789645 i
0.00012571428571428572 14000000.0 100.20731793246252 i
0.00013714285714285713 14000000.0 96.14396274067424 i
0.00014857142857142857 14000000.0 91.60389769969012 i
0.00015999999999999999 14000000.0 86.80526521666869 i
0.00017142857142857143 14000000.0 81.94078937376653 i
0.00018285714285714286 14000000.0 77.10152095313272 i
0.00019428571428571428 14000000.0 72.3530924119143 i
0.0002057142857142857 14000000.0 67.7611362072584 i
0.00021714285714285715 14000000.0 63.391284796312064 i
0.00022857142857142857 14000000.0 59.309170636222454 i
0.00024 14000000.0 55.58042618413661 i

8.e-05 14500000.0 113.19204351312933 i
9.142857142857143e-05 14500000.0 112.21370079106204 i
0.00010285714285714286 14500000.0 109.99605311206206 i
0.00011428571428571428 14500000.0 106.747653551824 i
0.00012571428571428572 14500000.0 102.67705518604264 i
0.00013714285714285713 14500000.0 97.9928110904126 i
0.00014857142857142857 14500000.0 92.90347434062863 i
0.00015999999999999999 14500000.0 87.61759801238541 i
0.00017142857142857143 14500000.0 82.32222635853618 i
0.00018285714285714286 14500000.0 77.11836834056828 i
0.00019428571428571428 14500000.0 72.08552409712765 i
0.0002057142857142857 14500000.0 67.3031937668601 i
0.00021714285714285715 14500000.0 62.8508774884116 i
0.00022857142857142857 14500000.0 58.80807540042804 i
0.00024 14500000.0 55.254287641555294 i

8.e-05 15000000.0 118.9549639762518 i
9.142857142857143e-05 15000000.0 116.92413379178171 i
0.00010285714285714286 15000000.0 113.76905892867556 i
0.00011428571428571428 15000000.0 109.69087808644086 i
0.00012571428571428572 15000000.0 104.89072996458508 i
0.00013714285714285713 15000000.0 99.56975326261579 i
0.00014857142857142857 15000000.0 93.92908668004048 i
0.00015999999999999999 15000000.0 88.16986891636665 i
0.00017142857142857143 15000000.0 82.47463357162322 i
0.00018285714285714286 15000000.0 76.95149384792431 i
0.00019428571428571428 15000000.0 71.68995784790557 i
0.0002057142857142857 15000000.0 66.77953367420254 i
0.00021714285714285715 15000000.0 62.30972942945076 i
0.00022857142857142857 15000000.0 58.37005321628581 i
0.00024 15000000.0 55.05001313734326 i

8.e-05 15500000.0 124.61678283649935 i
9.142857142857143e-05 15500000.0 121.48867241741648 i
0.00010285714285714286 15500000.0 117.35467479103625 i
0.00011428571428571428 15500000.0 112.41140937378596 i
0.00012571428571428572 15500000.0 106.85549558209303 i
0.00013714285714285713 15500000.0 100.8835528323849 i
0.00014857142857142857 15500000.0 94.69220054108891 i
0.00015999999999999999 15500000.0 88.47805812463247 i
0.00017142857142857143 15500000.0 82.42067724307402 i
0.00018285714285714286 15500000.0 76.63133853099619 i
0.00019428571428571428 15500000.0 71.20425486661267 i
0.0002057142857142857 15500000.0 66.23363912813713 i
0.00021714285714285715 15500000.0 61.81370419378324 i
0.00022857142857142857 15500000.0 58.03866294176469 i
0.00024 15500000.0 55.00272825029516 i


==> pgfFigures/pgfFiles/alpha_analyticalSurface2D_poisson.pgf <==
d f alpha  
8e-05 0.0 -2.151659659284524e-19 i
9.142857142857143e-05 0.0 1.8709402139405515e-18 i
0.00010285714285714286 0.0 3.2212164286956357e-18 i
0.00011428571428571428 0.0 3.942932008289468e-18 i
0.00012571428571428572 0.0 4.143356282674718e-18 i
0.00013714285714285713 0.0 3.929758581804054e-18 i
0.00014857142857142857 0.0 3.4094082356301436e-18 i
0.00015999999999999999 0.0 2.6895745741056567e-18 i
0.00017142857142857143 0.0 1.864353500697846e-18 i
0.00018285714285714286 0.0 9.751472129323017e-19 i
0.00019428571428571428 0.0 5.018448184920323e-20 i
0.0002057142857142857 0.0 -8.823059215112755e-19 i
0.00021714285714285715 0.0 -1.7940952261089626e-18 i
0.00022857142857142857 0.0 -2.6569546609036735e-18 i
0.00024 0.0 -3.4426554548552387e-18 i

8.e-05 500000.0 0.01132781508090891 i
9.142857142857143e-05 500000.0 0.015138128664720666 i
0.00010285714285714286 500000.0 0.0194462249505137 i
0.00011428571428571428 500000.0 0.024246013051666574 i
0.00012571428571428572 500000.0 0.02953140208155785 i
0.00013714285714285713 500000.0 0.03529630115356608 i
0.00014857142857142857 500000.0 0.041534619381069844 i
0.00015999999999999999 500000.0 0.048240265877447674 i
0.00017142857142857143 500000.0 0.055406784012736354 i
0.00018285714285714286 500000.0 0.06302625418360526 i
0.00019428571428571428 500000.0 0.07109039104338197 i
0.0002057142857142857 500000.0 0.07959090924539411 i
0.00021714285714285715 500000.0 0.08851952344296932 i
0.00022857142857142857 500000.0 0.09786794828943508 i
0.00024 500000.0 0.10762789843811907 i

8.e-05 1000000.0 0.09648053175489564 i
9.142857142857143e-05 1000000.0 0.12601644236920873 i
0.00010285714285714286 1000000.0 0.15915331348635647 i
0.00011428571428571428 1000000.0 0.19572903117323942 i
0.00012571428571428572 1000000.0 0.23558148149675812 i
0.00013714285714285713 1000000.0 0.278548550523813 i
0.00014857142857142857 1000000.0 0.3244681243213048 i
0.00015999999999999999 1000000.0 0.37317808895613375 i
0.00017142857142857143 1000000.0 0.42451318854484793 i
0.00018285714285714286 1000000.0 0.4782955994025829 i
0.00019428571428571428 1000000.0 0.5343443558941218 i
0.0002057142857142857 1000000.0 0.5924784923842477 i
0.00021714285714285715 1000000.0 0.6525170432377441 i
0.00022857142857142857 1000000.0 0.7142790428193933 i
0.00024 1000000.0 0.7775835254939787 i

8.e-05 1500000.0 0.3228836953143631 i
9.142857142857143e-05 1500000.0 0.41775191713706794 i
0.00010285714285714286 1500000.0 0.5226825274555658 i
0.00011428571428571428 1500000.0 0.6367642086057428 i
0.00012571428571428572 1500000.0 0.7590856429234856 i
0.00013714285714285713 1500000.0 0.8887355127446801 i
0.00014857142857142857 1500000.0 1.0248025004052135 i
0.00015999999999999999 1500000.0 1.1663752882409713 i
0.00017142857142857143 1500000.0 1.312567490305324 i
0.00018285714285714286 1500000.0 1.462592447521573 i
0.00019428571428571428 1500000.0 1.6156884325305034 i
0.0002057142857142857 1500000.0 1.7710937179729007 i
0.00021714285714285715 1500000.0 1.9280465764895514 i
0.00022857142857142857 1500000.0 2.0857852807212383 i
0.00024 1500000.0 2.2435481033087483 i

8.e-05 2000000.0 0.7463561779122682 i
9.142857142857143e-05 2000000.0 0.9570790923903619 i
0.00010285714285714286 2000000.0 1.1853793916045565 i
0.00011428571428571428 2000000.0 1.4286877563237297 i
0.00012571428571428572 2000000.0 1.6844348673167582 i
0.00013714285714285713 2000000.0 1.9500514053525189 i
0.00014857142857142857 2000000.0 2.2229680511998886 i
0.00015999999999999999 2000000.0 2.500615485627744 i
0.00017142857142857143 2000000.0 2.780604354873813 i
0.00018285714285714286 2000000.0 3.0612651670512174 i
0.00019428571428571428 2000000.0 3.3411083957419287 i
0.0002057142857142857 2000000.0 3.6186445145279227 i
0.00021714285714285715 2000000.0 3.892383996991171 i
0.00022857142857142857 2000000.0 4.1608373167136445 i
0.00024 2000000.0 4.4225149472773175 i

8.e-05 2500000.0 1.4079051549789112 i
9.142857142857143e-05 2500000.0 1.7881752272408908 i
0.00010285714285714286 2500000.0 2.189843951093058 i
0.00011428571428571428 2500000.0 2.6080871859607266 i
0.00012571428571428572 2500000.0 3.0380807912692096 i
0.00013714285714285713 2500000.0 3.4750006264438196 i
0.00014857142857142857 2500000.0 3.9140225509098725 i
0.00015999999999999999 2500000.0 4.350322424092678 i
0.00017142857142857143 2500000.0 4.779593381112122 i
0.00018285714285714286 2500000.0 5.199597659866352 i
0.00019428571428571428 2500000.0 5.608614773948089 i
0.0002057142857142857 2500000.0 6.004924236950052 i
0.00021714285714285715 2500000.0 6.386805562464966 i
0.00022857142857142857 2500000.0 6.752538264085543 i
0.00024 2500000.0 7.100401855404508 i

8.e-05 3000000.0 2.3327505764819447 i
9.142857142857143e-05 3000000.0 2.9319086983315055 i
0.00010285714285714286 3000000.0 3.5475925399179284 i
0.00011428571428571428 3000000.0 4.172941383441588 i
0.00012571428571428572 3000000.0 4.801094511102852 i
0.00013714285714285713 3000000.0 5.425191205102091 i
0.00014857142857142857 3000000.0 6.038370747639679 i
0.00015999999999999999 3000000.0 6.6337724209159825 i
0.00017142857142857143 3000000.0 7.205511746962682 i
0.00018285714285714286 3000000.0 7.751609207136655 i
0.00019428571428571428 3000000.0 8.271061522626091 i
0.0002057142857142857 3000000.0 8.762865414619174 i
0.00021714285714285715 3000000.0 9.226017604304094 i
0.00022857142857142857 3000000.0 9.659514812869034 i
0.00024 3000000.0 10.062353761502186 i

8.e-05 3500000.0 3.5312690888504985 i
9.142857142857143e-05 3500000.0 4.388403847793945 i
0.00010285714285714286 3500000.0 5.24516437369817 i
0.00011428571428571428 3500000.0 6.093727110596406 i
0.00012571428571428572 3500000.0 6.926268502521887 i
0.00013714285714285713 3500000.0 7.734964993507841 i
0.00014857142857142857 3500000.0 8.511993027587502 i
0.00015999999999999999 3500000.0 9.2495290487941 i
0.00017142857142857143 3500000.0 9.941177237306073 i
0.00018285714285714286 3500000.0 10.586252717882646 i
0.00019428571428571428 3500000.0 11.18549835142826 i
0.0002057142857142857 3500000.0 11.739656998847346 i
0.00021714285714285715 3500000.0 12.249471521044345 i
0.00022857142857142857 3500000.0 12.715684778923684 i
0.00024 3500000.0 13.139039633389801 i

8.e-05 4000000.0 5.001230971255495 i
9.142857142857143e-05 4000000.0 6.141895556891935 i
0.00010285714285714286 4000000.0 7.252173390717885 i
0.00011428571428571428 4000000.0 8.324939861415626 i
0.00012571428571428572 4000000.0 9.353070357667448 i
0.00013714285714285713 4000000.0 10.32944026815563 i
0.00014857142857142857 4000000.0 11.246924981562458 i
0.00015999999999999999 4000000.0 12.098399886570219 i
0.00017142857142857143 4000000.0 12.878488894602954 i
0.00018285714285714286 4000000.0 13.588810008051684 i
0.00019428571428571428 4000000.0 14.232729752049208 i
0.0002057142857142857 4000000.0 14.81361465172831 i
0.00021714285714285715 4000000.0 15.334831232221777 i
0.00022857142857142857 4000000.0 15.799746018662397 i
0.00024 4000000.0 16.211725536182954 i

8.e-05 4500000.0 6.73064430992625 i
9.142857142857143e-05 4500000.0 8.166153267997416 i
0.00010285714285714286 4500000.0 9.528888472846733 i
0.00011428571428571428 4500000.0 10.814351994288133 i
0.00012571428571428572 4500000.0 12.018045902135556 i
0.00013714285714285713 4500000.0 13.13547226620293 i
0.00014857142857142857 4500000.0 14.162133156304199 i
0.00015999999999999999 4500000.0 15.09353064225328 i
0.00017142857142857143 4500000.0 15.927021822114634 i
0.00018285714285714286 4500000.0 16.667383906954736 i
0.00019428571428571428 4500000.0 17.32124913609057 i
0.0002057142857142857 4500000.0 17.895249748839145 i
0.00021714285714285715 4500000.0 18.39601798451744 i
0.00022857142857142857 4500000.0 18.83018608244244 i
0.00024 4500000.0 19.20438628193116 i

8.e-05 5000000.0 8.700644848185364 i
9.142857142857143e-05 5000000.0 10.42918376835678 i
0.00010285714285714286 5000000.0 12.032033466584412 i
0.00011428571428571428 5000000.0 13.509268451680953 i
0.00012571428571428572 5000000.0 14.86096323245907 i
0.00013714285714285713 5000000.0 16.087192317731446 i
0.00014857142857142857 5000000.0 17.188030216310764 i
0.00015999999999999999 5000000.0 18.1635514370097 i
0.00017142857142857143 5000000.0 19.015532851584155 i
0.00018285714285714286 5000000.0 19.752560783562853 i
0.00019428571428571428 5000000.0 20.384923919417755 i
0.0002057142857142857 5000000.0 20.922910945620806 i
0.00021714285714285715 5000000.0 21.37681054864397 i
0.00022857142857142857 5000000.0 21.756911414959184 i
0.00024 5000000.0 22.073502231038404 i

8.e-05 5500000.0 10.888069741048447 i
9.142857142857143e-05 5500000.0 12.89672930316484 i
0.00010285714285714286 5500000.0 14.718617839386082 i
0.00011428571428571428 5500000.0 16.360188957769797 i
0.00012571428571428572 5500000.0 17.8278962663736 i
0.00013714285714285713 5500000.0 19.12819337325512 i
0.00014857142857142857 5500000.0 20.267533886471977 i
0.00015999999999999999 5500000.0 21.252371414081786 i
0.00017142857142857143 5500000.0 22.09043221706515 i
0.00018285714285714286 5500000.0 22.79453316809449 i
0.00019428571428571428 5500000.0 23.37876379276519 i
0.0002057142857142857 5500000.0 23.85721361667269 i
0.00021714285714285715 5500000.0 24.24397216541236 i
0.00022857142857142857 5500000.0 24.5531289645796 i
0.00024 5500000.0 24.79877353976982 i

8.e-05 6000000.0 13.267544841831977 i
9.142857142857143e-05 6000000.0 15.534620631894262 i
0.00010285714285714286 6000000.0 17.5481830693701 i
0.00011428571428571428 6000000.0 19.322640535297243 i
0.00012571428571428572 6000000.0 20.872401410713483 i
0.00013714285714285713 6000000.0 22.21187407665658 i
0.00014857142857142857 6000000.0 23.35546691416431 i
0.00015999999999999999 6000000.0 24.317588304274437 i
0.00017142857142857143 6000000.0 25.11321236924012 i
0.00018285714285714286 6000000.0 25.759576196176038 i
0.00019428571428571428 6000000.0 26.274482613412236 i
0.0002057142857142857 6000000.0 26.675734449278792 i
0.00021714285714285715 6000000.0 26.981134532105756 i
0.00022857142857142857 6000000.0 27.208485690223192 i
0.00024 6000000.0 27.375590751961155 i

8.e-05 6500000.0 15.813056141716261 i
9.142857142857143e-05 6500000.0 18.31024591406272 i
0.00010285714285714286 6500000.0 20.483966734955587 i
0.00011428571428571428 6500000.0 22.35787345282534 i
0.00012571428571428572 6500000.0 23.95562091610249 i
0.00013714285714285713 6500000.0 25.300863973217503 i
0.00014857142857142857 6500000.0 26.41725747260088 i
0.00015999999999999999 6500000.0 27.328456262683098 i
0.00017142857142857143 6500000.0 28.057709709792036 i
0.00018285714285714286 6500000.0 28.626645251845027 i
0.00019428571428571428 6500000.0 29.056484844656797 i
0.0002057142857142857 6500000.0 29.368450444042075 i
0.00021714285714285715 6500000.0 29.583764005815585 i
0.00022857142857142857 6500000.0 29.72364748579204 i
0.00024 6500000.0 29.80932283978617 i

8.e-05 7000000.0 18.499058097588215 i
9.142857142857143e-05 7000000.0 21.193403531465403 i
0.00010285714285714286 7000000.0 23.49339473042572 i
0.00011428571428571428 7000000.0 25.43291143315832 i
0.00012571428571428572 7000000.0 27.04583337835241 i
0.00013714285714285713 7000000.0 28.366040304697144 i
0.00014857142857142857 7000000.0 29.427411950881744 i
0.00015999999999999999 7000000.0 30.263828055595358 i
0.00017142857142857143 7000000.0 30.907551208828078 i
0.00018285714285714286 7000000.0 31.38437540577348 i
0.00019428571428571428 7000000.0 31.718477492926038 i
0.0002057142857142857 7000000.0 31.934034316780224 i
0.00021714285714285715 7000000.0 32.055222723830525 i
0.00022857142857142857 7000000.0 32.10621956057139 i
0.00024 7000000.0 32.111201673497305 i

8.e-05 7500000.0 21.301205566213554 i
9.142857142857143e-05 7500000.0 24.156742984603287 i
0.00010285714285714286 7500000.0 26.54817448014882 i
0.00011428571428571428 7500000.0 28.520257488031426 i
0.00012571428571428572 7500000.0 30.11774944343235 i
0.00013714285714285713 7500000.0 31.38540778153284 i
0.00014857142857142857 7500000.0 32.367989937514174 i
0.00015999999999999999 7500000.0 33.110253346557606 i
0.00017142857142857143 7500000.0 33.653919557733154 i
0.00018285714285714286 7500000.0 34.02856657566591 i
0.00019428571428571428 7500000.0 34.26073651886974 i
0.0002057142857142857 7500000.0 34.37697150585852 i
0.00021714285714285715 7500000.0 34.403813655146095 i
0.00022857142857142857 7500000.0 34.36780508524634 i
0.00024 7500000.0 34.29548791467311 i

8.e-05 8000000.0 24.196799773140448 i
9.142857142857143e-05 8000000.0 27.17593775631687 i
0.00010285714285714286 8000000.0 29.624160528036327 i
0.00011428571428571428 8000000.0 31.5974326177764 i
0.00012571428571428572 8000000.0 33.151718555014675 i
0.00013714285714285713 8000000.0 34.342982869228706 i
0.00014857142857142857 8000000.0 35.227190089896105 i
0.00015999999999999999 8000000.0 35.86030474649442 i
0.00017142857142857143 8000000.0 36.29367057233819 i
0.00018285714285714286 8000000.0 36.560148116089614 i
0.00019428571428571428 8000000.0 36.687977130247866 i
0.0002057142857142857 8000000.0 36.705397367312095 i
0.00021714285714285715 8000000.0 36.64064857978146 i
0.00022857142857142857 8000000.0 36.52197052015511 i
0.00024 8000000.0 36.377602940932206 i

8.e-05 8500000.0 27.165028033603804 i
9.142857142857143e-05 8500000.0 30.22968508678412 i
0.00010285714285714286 8500000.0 32.70109330815136 i
0.00011428571428571428 8500000.0 34.64644558327039 i
0.00012571428571428572 8500000.0 36.13293479770608 i
0.00013714285714285713 8500000.0 37.227753837023265 i
0.00014857142857142857 8500000.0 37.99809558678682 i
0.00015999999999999999 8500000.0 38.51115293256157 i
0.00017142857142857143 8500000.0 38.827792708296435 i
0.00018285714285714286 8500000.0 38.98357754147627 i
0.00019428571428571428 8500000.0 39.00774400797 i
0.0002057142857142857 8500000.0 38.92952868364653 i
0.00021714285714285715 8500000.0 38.77816814437478 i
0.00022857142857142857 8500000.0 38.58289896602365 i
0.00024 8500000.0 38.37295772446206 i

8.e-05 9000000.0 30.187061284506584 i
9.142857142857143e-05 9000000.0 33.29959409457348 i
0.00010285714285714286 9000000.0 35.76226869919097 i
0.00011428571428571428 9000000.0 37.653245597999174 i
0.00012571428571428572 9000000.0 39.05068529063823 i
0.00013714285714285713 9000000.0 40.03274827674826 i
0.00014857142857142857 9000000.0 40.67759505596938 i
0.00015999999999999999 9000000.0 41.06338612794173 i
0.00017142857142857143 9000000.0 41.26017825116942 i
0.00018285714285714286 9000000.0 41.305613219612354 i
0.00019428571428571428 9000000.0 41.229229086094485 i
0.0002057142857142857 9000000.0 41.06056390343975 i
0.00021714285714285715 9000000.0 40.82915572447204 i
0.00022857142857142857 9000000.0 40.564542602015294 i
0.00024 9000000.0 40.29626258889343 i

8.e-05 9500000.0 33.2460572566761 i
9.142857142857143e-05 9500000.0 36.370006223298965 i
0.00010285714285714286 9500000.0 38.79417725219439 i
0.00011428571428571428 9500000.0 40.6071900457503 i
0.00012571428571428572 9500000.0 41.89766430635474 i
0.00013714285714285713 9500000.0 42.754219736395676 i
0.00014857142857142857 9500000.0 43.265476038261085 i
0.00015999999999999999 9500000.0 43.52005291433896 i
0.00017142857142857143 9500000.0 43.596663463582814 i
0.00018285714285714286 9500000.0 43.53439437120814 i
0.00019428571428571428 9500000.0 43.36242571899601 i
0.0002057142857142857 9500000.0 43.109937588727426 i
0.00021714285714285715 9500000.0 42.80611006218344 i
0.00022857142857142857 9500000.0 42.48012322114508 i
0.00024 9500000.0 42.16115714739339 i

8.e-05 10000000.0 36.327102874019424 i
9.142857142857143e-05 10000000.0 39.427776570487566 i
0.00010285714285714286 10000000.0 41.78613624561421 i
0.00011428571428571428 10000000.0 43.500544182273835 i
0.00012571428571428572 10000000.0 44.66936266334095 i
0.00013714285714285713 10000000.0 45.39095397169 i
0.00014857142857142857 10000000.0 45.7636803901955 i
0.00015999999999999999 10000000.0 45.88590420173192 i
0.00017142857142857143 10000000.0 45.84429736398385 i
0.00018285714285714286 10000000.0 45.678770533876225 i
0.00019428571428571428 10000000.0 45.41754404314413 i
0.0002057142857142857 10000000.0 45.08883822352263 i
0.00021714285714285715 10000000.0 44.7208734067468 i
0.00022857142857142857 10000000.0 44.3418699245517 i
0.00024 10000000.0 43.98004810867238 i

8.e-05 10500000.0 39.41711890016943 i
9.142857142857143e-05 10500000.0 42.462035845646604 i
0.00010285714285714286 10500000.0 44.72992928810915 i
0.00011428571428571428 10500000.0 46.32802090055832 i
0.00012571428571428572 10500000.0 47.36353235599536 i
0.00013714285714285713 10500000.0 47.94368532742149 i
0.00014857142857142857 10500000.0 48.17570148783795 i
0.00015999999999999999 10500000.0 48.16680251024597 i
0.00017142857142857143 10500000.0 48.01079481643919 i
0.00018285714285714286 10500000.0 47.74782382338058 i
0.00019428571428571428 10500000.0 47.40461969682556 i
0.0002057142857142857 10500000.0 47.00791260252952 i
0.00021714285714285715 10500000.0 46.58443270624785 i
0.00022857142857142857 10500000.0 46.16091017373592 i
0.00024 10500000.0 45.76407517074915 i

8.e-05 11000000.0 42.5047428281636 i
9.142857142857143e-05 11000000.0 45.463947667130874 i
0.00010285714285714286 11000000.0 47.61946477610609 i
0.00011428571428571428 11000000.0 49.086366673354775 i
0.00012571428571428572 11000000.0 49.97972587714243 i
0.00013714285714285713 11000000.0 50.414614905734574 i
0.00014857142857142857 11000000.0 50.50610627739672 i
0.00015999999999999999 11000000.0 50.36927251039438 i
0.00017142857142857143 11000000.0 50.104138683841434 i
0.00018285714285714286 11000000.0 49.750540120245134 i
0.00019428571428571428 11000000.0 49.333264702961074 i
0.0002057142857142857 11000000.0 48.8771003153449 i
0.00021714285714285715 11000000.0 48.406834840752175 i
0.00022857142857142857 11000000.0 47.94725616253853 i
0.00024 11000000.0 47.523152164059596 i

8.e-05 11500000.0 45.580200964078045 i
9.142857142857143e-05 11500000.0 48.42647214470571 i
0.00010285714285714286 11500000.0 50.450460783091145 i
0.00011428571428571428 11500000.0 51.77399538540111 i
0.00012571428571428572 11500000.0 52.518904457802336 i
0.00013714285714285713 11500000.0 52.807016506461565 i
0.00014857142857142857 11500000.0 52.760160037545575 i
0.00015999999999999999 11500000.0 52.50016355722107 i
0.00017142857142857143 11500000.0 52.132296349128026 i
0.00018285714285714286 11500000.0 51.69559080679906 i
0.00019428571428571428 11500000.0 51.21252010124003 i
0.0002057142857142857 11500000.0 50.70555740345678 i
0.00021714285714285715 11500000.0 50.197175884455135 i
0.00022857142857142857 11500000.0 49.70984871524094 i
0.00024 11500000.0 49.26604906682003 i

8.e-05 12000000.0 48.6351766085489 i
9.142857142857143e-05 12000000.0 51.34413986677369 i
0.00010285714285714286 12000000.0 53.2201572243885 i
0.00011428571428571428 12000000.0 54.39066722162433 i
0.00012571428571428572 12000000.0 54.98310839871219 i
0.00013714285714285713 12000000.0 55.124919295883124 i
0.00014857142857142857 12000000.0 54.94353845336815 i
0.00015999999999999999 12000000.0 54.566404411398295 i
0.00017142857142857143 12000000.0 54.10302649707396 i
0.00018285714285714286 12000000.0 53.59119718497311 i
0.00019428571428571428 12000000.0 53.050779736543056 i
0.0002057142857142857 12000000.0 52.50163741323116 i
0.00021714285714285715 12000000.0 51.963633476484745 i
0.00022857142857142857 12000000.0 51.456631187751135 i
0.00024 12000000.0 51.000493808477685 i

8.e-05 12500000.0 51.662678508303166 i
9.142857142857143e-05 12500000.0 54.21284249836046 i
0.00010285714285714286 12500000.0 55.927059801352996 i
0.00011428571428571428 12500000.0 56.9372127555106 i
0.00012571428571428572 12500000.0 57.37518369906316 i
0.00013714285714285713 12500000.0 57.37285497024048 i
0.00014857142857142857 12500000.0 57.06210890727242 i
0.00015999999999999999 12500000.0 56.57482784838884 i
0.00017142857142857143 12500000.0 56.02375209941273 i
0.00018285714285714286 12500000.0 55.445053836539635 i
0.00019428571428571428 12500000.0 54.855763203558304 i
0.0002057142857142857 12500000.0 54.27291034425745 i
0.00021714285714285715 12500000.0 53.71352540242578 i
0.00022857142857142857 12500000.0 53.19463852185202 i
0.00024 12500000.0 52.73327984632489 i

8.e-05 13000000.0 54.656912525366245 i
9.142857142857143e-05 13000000.0 57.029640944602356 i
0.00010285714285714286 13000000.0 58.570714259078024 i
0.00011428571428571428 13000000.0 59.41529807803058 i
0.00012571428571428572 13000000.0 59.69855801069733 i
0.00013714285714285713 13000000.0 59.555659666315634 i
0.00014857142857142857 13000000.0 59.12176865412282 i
0.00015999999999999999 13000000.0 58.532050583356195 i
0.00017142857142857143 13000000.0 57.901483287727814 i
0.00018285714285714286 13000000.0 57.26429349884845 i
0.00019428571428571428 13000000.0 56.63452017280356 i
0.0002057142857142857 13000000.0 56.02620226567867 i
0.00021714285714285715 13000000.0 55.4533787335592 i
0.00022857142857142857 13000000.0 54.93008853253064 i
0.00024 13000000.0 54.470370618678466 i

8.e-05 13500000.0 57.61315884579354 i
9.142857142857143e-05 13500000.0 59.79259199035977 i
0.00010285714285714286 13500000.0 61.15150936281913 i
0.00011428571428571428 13500000.0 61.82722622716668 i
0.00012571428571428572 13500000.0 61.957057847397515 i
0.00013714285714285713 13500000.0 61.67831948750665 i
0.00014857142857142857 13500000.0 61.12832641148919 i
0.00015999999999999999 13500000.0 60.44439388334016 i
0.00017142857142857143 13500000.0 59.742775811566744 i
0.00018285714285714286 13500000.0 59.05548068272421 i
0.00019428571428571428 13500000.0 58.39345562788002 i
0.0002057142857142857 13500000.0 57.767647778101576 i
0.00021714285714285715 13500000.0 57.18900426445626 i
0.00022857142857142857 13500000.0 56.66847221801148 i
0.00024 13500000.0 56.21699876983466 i

8.e-05 14000000.0 60.52765611119076 i
9.142857142857143e-05 14000000.0 62.5005940813703 i
0.00010285714285714286 14000000.0 63.67050788597814 i
0.00011428571428571428 14000000.0 64.17577241166647 i
0.00012571428571428572 14000000.0 64.15476254508756 i
0.00013714285714285713 14000000.0 63.74585317289364 i
0.00014857142857142857 14000000.0 63.08741918173694 i
0.00015999999999999999 14000000.0 62.3178354582697 i
0.00017142857142857143 14000000.0 61.55371510808574 i
0.00018285714285714286 14000000.0 60.82462411254503 i
0.00019428571428571428 14000000.0 60.13836667194919 i
0.0002057142857142857 14000000.0 59.502746986599796 i
0.00021714285714285715 14000000.0 58.92556925679841 i
0.00022857142857142857 14000000.0 58.41463768284662 i
0.00024 14000000.0 57.977756465046006 i

8.e-05 14500000.0 63.39749289501141 i
9.142857142857143e-05 14500000.0 65.15325090015747 i
0.00010285714285714286 14500000.0 66.12930241995855 i
0.00011428571428571428 14500000.0 66.464048074797 i
0.00012571428571428572 14500000.0 66.29588848505519 i
0.00013714285714285713 14500000.0 65.76322427111553 i
0.00014857142857142857 14500000.0 65.0044560533604 i
0.00015999999999999999 14500000.0 64.15798445217217 i
0.00017142857142857143 14500000.0 63.33991864521315 i
0.00018285714285714286 14500000.0 62.577202039265224 i
0.00019428571428571428 14500000.0 61.87448659839027 i
0.0002057142857142857 14500000.0 61.23642428665013 i
0.00021714285714285715 14500000.0 60.6676670681066 i
0.00022857142857142857 14500000.0 60.172866906821554 i
0.00024 14500000.0 59.75667576685681 i

8.e-05 15000000.0 66.22050669311524 i
9.142857142857143e-05 15000000.0 67.75075117666672 i
0.00010285714285714286 15000000.0 68.52989282380555 i
0.00011428571428571428 15000000.0 68.69538916738026 i
0.00012571428571428572 15000000.0 68.38469774023936 i
0.00013714285714285713 15000000.0 67.7352760752314 i
0.00014857142857142857 15000000.0 66.88458170520495 i
0.00015999999999999999 15000000.0 65.97007216300852 i
0.00017142857142857143 15000000.0 65.10654955060106 i
0.00018285714285714286 15000000.0 64.31819424638283 i
0.00019428571428571428 15000000.0 63.60653119786449 i
0.0002057142857142857 15000000.0 62.973085352556744 i
0.00021714285714285715 15000000.0 62.4193816579702 i
0.00022857142857142857 15000000.0 61.94694506161553 i
0.00024 15000000.0 61.557300511003426 i

8.e-05 15500000.0 68.99519082579626 i
9.142857142857143e-05 15500000.0 70.29376418038467 i
0.00010285714285714286 15500000.0 70.87458398877239 i
0.00011428571428571428 15500000.0 70.87326669305921 i
0.00012571428571428572 15500000.0 70.42542873534491 i
0.00013714285714285713 15500000.0 69.66668655772926 i
0.00014857142857142857 15500000.0 68.73265660231209 i
0.00015999999999999999 15500000.0 67.75895531119315 i
0.00017142857142857143 15500000.0 66.85833824939574 i
0.00018285714285714286 15500000.0 66.05211747363721 i
0.00019428571428571428 15500000.0 65.33874416355839 i
0.0002057142857142857 15500000.0 64.71666949880014 i
0.00021714285714285715 15500000.0 64.1843446590033 i
0.00022857142857142857 15500000.0 63.74022082380871 i
0.00024 15500000.0 63.382749172857224 i


==> pgfFigures/pgfFiles/alpha_analyticalSurface3D.pgf <==
d f alpha  
8e-05 0.0 -5.37914914821131e-20 i
9.142857142857143e-05 0.0 3.140450778219576e-19 i
0.00010285714285714286 0.0 4.0571017044964034e-19 i
0.00011428571428571428 0.0 2.941281115880559e-19 i
0.00012571428571428572 0.0 5.222322642432554e-20 i
0.00013714285714285713 0.0 -2.4708015985442857e-19 i
0.00014857142857142857 0.0 -5.30857722061087e-19 i
0.00015999999999999999 0.0 -7.261851350085265e-19 i
0.00017142857142857143 0.0 -7.80368692755087e-19 i
0.00018285714285714286 0.0 -7.216371663409432e-19 i
0.00019428571428571428 0.0 -5.98449946051731e-19 i
0.0002057142857142857 0.0 -4.592664221730857e-19 i
0.00021714285714285715 0.0 -3.525459849906422e-19 i
0.00022857142857142857 0.0 -3.267480247900369e-19 i
0.00024 0.0 -4.3033193185690484e-19 i

8.e-05 500000.0 0.00043734064452536736 i
9.142857142857143e-05 500000.0 0.0006263642935193361 i
0.00010285714285714286 500000.0 0.0009083942416185065 i
0.00011428571428571428 500000.0 0.0012743504854039224 i
0.00012571428571428572 500000.0 0.0017151530214566295 i
0.00013714285714285713 500000.0 0.002221721846357672 i
0.00014857142857142857 500000.0 0.0027849769566880944 i
0.00015999999999999999 500000.0 0.00339583834902894 i
0.00017142857142857143 500000.0 0.004047791203011715 i
0.00018285714285714286 500000.0 0.004744581430469749 i
0.00019428571428571428 500000.0 0.005492520126286831 i
0.0002057142857142857 500000.0 0.006297918385346747 i
0.00021714285714285715 500000.0 0.007167087302533296 i
0.00022857142857142857 500000.0 0.008106337972730259 i
0.00024 500000.0 0.009121981490821433 i

8.e-05 1000000.0 0.009537941356417865 i
9.142857142857143e-05 1000000.0 0.012739615764987982 i
0.00010285714285714286 1000000.0 0.016626132443491932 i
0.00011428571428571428 1000000.0 0.021284671772275374 i
0.00012571428571428572 1000000.0 0.026802414131683966 i
0.00013714285714285713 1000000.0 0.03326653990206335 i
0.00014857142857142857 1000000.0 0.04076422946375921 i
0.00015999999999999999 1000000.0 0.04938266319711716 i
0.00017142857142857143 1000000.0 0.05919800443286042 i
0.00018285714285714286 1000000.0 0.070242348303222 i
0.00019428571428571428 1000000.0 0.08253677289081242 i
0.0002057142857142857 1000000.0 0.09610235627824228 i
0.00021714285714285715 1000000.0 0.11096017654812218 i
0.00022857142857142857 1000000.0 0.12713131178306256 i
0.00024 1000000.0 0.14463684006567407 i

8.e-05 1500000.0 0.0487452288906781 i
9.142857142857143e-05 1500000.0 0.06484491183352421 i
0.00010285714285714286 1500000.0 0.08411137495600272 i
0.00011428571428571428 1500000.0 0.10701249317456105 i
0.00012571428571428572 1500000.0 0.1340161414056466 i
0.00013714285714285713 1500000.0 0.16559019456570678 i
0.00014857142857142857 1500000.0 0.20220252757118906 i
0.00015999999999999999 1500000.0 0.24432101533854073 i
0.00017142857142857143 1500000.0 0.29233570259821345 i
0.00018285714285714286 1500000.0 0.3463253133366746 i
0.00019428571428571428 1500000.0 0.4062907413543955 i
0.0002057142857142857 1500000.0 0.472232880451848 i
0.00021714285714285715 1500000.0 0.544152624429504 i
0.00022857142857142857 1500000.0 0.6220508670878342 i
0.00024 1500000.0 0.7059285022273105 i

8.e-05 2000000.0 0.14941002048625332 i
9.142857142857143e-05 2000000.0 0.1991888428304265 i
0.00010285714285714286 2000000.0 0.25984004945482986 i
0.00011428571428571428 2000000.0 0.3323006527005481 i
0.00012571428571428572 2000000.0 0.41750766490866587 i
0.00013714285714285713 2000000.0 0.5163980984202678 i
0.00014857142857142857 2000000.0 0.6299089655764389 i
0.00015999999999999999 2000000.0 0.7589772787182635 i
0.00017142857142857143 2000000.0 0.9043628731064544 i
0.00018285714285714286 2000000.0 1.0661168756802335 i
0.00019428571428571428 2000000.0 1.244113236298451 i
0.0002057142857142857 2000000.0 1.4382259048199564 i
0.00021714285714285715 2000000.0 1.6483288311036017 i
0.00022857142857142857 2000000.0 1.8742959650082343 i
0.00024 2000000.0 2.116001256392706 i

8.e-05 2500000.0 0.3643630031820334 i
9.142857142857143e-05 2500000.0 0.4837668914254915 i
0.00010285714285714286 2500000.0 0.6278572272853055 i
0.00011428571428571428 2500000.0 0.7986484087809256 i
0.00012571428571428572 2500000.0 0.9981548339318033 i
0.00013714285714285713 2500000.0 1.2283909007573879 i
0.00014857142857142857 2500000.0 1.4913710072771307 i
0.00015999999999999999 2500000.0 1.789109551510482 i
0.00017142857142857143 2500000.0 2.1231004922946277 i
0.00018285714285714286 2500000.0 2.492756031737692 i
0.00019428571428571428 2500000.0 2.8969679327655324 i
0.0002057142857142857 2500000.0 3.3346279583040084 i
0.00021714285714285715 2500000.0 3.8046278712789814 i
0.00022857142857142857 2500000.0 4.3058594346163055 i
0.00024 2500000.0 4.837214411241844 i

8.e-05 3000000.0 0.7454781253391102 i
9.142857142857143e-05 3000000.0 0.9875038597364119 i
0.00010285714285714286 3000000.0 1.2784933524526505 i
0.00011428571428571428 3000000.0 1.6213515356298094 i
0.00012571428571428572 3000000.0 2.018983341409871 i
0.00013714285714285713 3000000.0 2.474293701934818 i
0.00014857142857142857 3000000.0 2.990187549346634 i
0.00015999999999999999 3000000.0 3.5695698157872995 i
0.00017142857142857143 3000000.0 4.214200753538116 i
0.00018285714285714286 3000000.0 4.921261895437637 i
0.00019428571428571428 3000000.0 5.686790094463732 i
0.0002057142857142857 3000000.0 6.506822203594275 i
0.00021714285714285715 3000000.0 7.377395075807138 i
0.00022857142857142857 3000000.0 8.294545564080185 i
0.00024 3000000.0 9.254310521391293 i

8.e-05 3500000.0 1.358064650083183 i
9.142857142857143e-05 3500000.0 1.794705012778918 i
0.00010285714285714286 3500000.0 2.317498484700723 i
0.00011428571428571428 3500000.0 2.9292609219579364 i
0.00012571428571428572 3500000.0 3.632808180659898 i
0.00013714285714285713 3500000.0 4.430956116915943 i
0.00014857142857142857 3500000.0 5.326520586835414 i
0.00015999999999999999 3500000.0 6.322317446527645 i
0.00017142857142857143 3500000.0 7.41902316360173 i
0.00018285714285714286 3500000.0 8.608756651665734 i
0.00019428571428571428 3500000.0 9.881497435827484 i
0.0002057142857142857 3500000.0 11.227225041194801 i
0.00021714285714285715 3500000.0 12.635918992875514 i
0.00022857142857142857 3500000.0 14.097558815977425 i
0.00024 3500000.0 15.602124035608377 i

8.e-05 4000000.0 2.2816669363917574 i
9.142857142857143e-05 4000000.0 3.0049486910204504 i
0.00010285714285714286 4000000.0 3.8635724044670527 i
0.00011428571428571428 4000000.0 4.858715060355491 i
0.00012571428571428572 4000000.0 5.991553642309695 i
0.00013714285714285713 4000000.0 7.263265133953583 i
0.00014857142857142857 4000000.0 8.675026518911091 i
0.00015999999999999999 4000000.0 10.228014780806134 i
0.00017142857142857143 4000000.0 11.919795912050953 i
0.00018285714285714286 4000000.0 13.733491940210955 i
0.00019428571428571428 4000000.0 15.648613901639855 i
0.0002057142857142857 4000000.0 17.644672832691377 i
0.00021714285714285715 4000000.0 19.701179769719246 i
0.00022857142857142857 4000000.0 21.79764574907715 i
0.00024 4000000.0 23.913581807118838 i

8.e-05 4500000.0 3.5904279197203213 i
9.142857142857143e-05 4500000.0 4.7114247330875285 i
0.00010285714285714286 4500000.0 6.029012678980024 i
0.00011428571428571428 4500000.0 7.539456790623615 i
0.00012571428571428572 4500000.0 9.239022101244108 i
0.00013714285714285713 4500000.0 11.1239736440673 i
0.00014857142857142857 4500000.0 13.190576452319014 i
0.00015999999999999999 4500000.0 15.435095559225028 i
0.00017142857142857143 4500000.0 17.848479376661363 i
0.00018285714285714286 4500000.0 20.40040983110476 i
0.00019428571428571428 4500000.0 23.055252227682164 i
0.0002057142857142857 4500000.0 25.777371871520533 i
0.00021714285714285715 4500000.0 28.5311340677468 i
0.00022857142857142857 4500000.0 31.280904121487914 i
0.00024 4500000.0 33.99104733787082 i

8.e-05 5000000.0 5.35003227220546 i
9.142857142857143e-05 5000000.0 6.997313420941418 i
0.00010285714285714286 5000000.0 8.914604003008229 i
0.00011428571428571428 5000000.0 11.087440967289863 i
0.00012571428571428572 5000000.0 13.501361262670294 i
0.00013714285714285713 5000000.0 16.141901838033494 i
0.00014857142857142857 5000000.0 18.99459964226345 i
0.00015999999999999999 5000000.0 22.044991624244105 i
0.00017142857142857143 5000000.0 25.27194482550508 i
0.00018285714285714286 5000000.0 28.627646658158408 i
0.00019428571428571428 5000000.0 32.05761462696174 i
0.0002057142857142857 5000000.0 35.507366236672745 i
0.00021714285714285715 5000000.0 38.922418992049096 i
0.00022857142857142857 5000000.0 42.24829039784842 i
0.00024 5000000.0 45.43049795882841 i

8.e-05 5500000.0 7.635739996540444 i
9.142857142857143e-05 5500000.0 9.954992416836827 i
0.00010285714285714286 5500000.0 12.622615118849765 i
0.00011428571428571428 5500000.0 15.606632229288664 i
0.00012571428571428572 5500000.0 18.87506787486294 i
0.00013714285714285713 5500000.0 22.395946182281985 i
0.00014857142857142857 5500000.0 26.137291278255226 i
0.00015999999999999999 5500000.0 30.06712728949206 i
0.00017142857142857143 5500000.0 34.14626679726624 i
0.00018285714285714286 5500000.0 38.306676201108814 i
0.00019428571428571428 5500000.0 42.47311035511515 i
0.0002057142857142857 5500000.0 46.570324113380664 i
0.00021714285714285715 5500000.0 50.52307233000075 i
0.00022857142857142857 5500000.0 54.25610985907075 i
0.00024 5500000.0 57.69419155468608 i

8.e-05 6000000.0 10.526909289286568 i
9.142857142857143e-05 6000000.0 13.679779408497868 i
0.00010285714285714286 6000000.0 17.250079892050298 i
0.00011428571428571428 6000000.0 21.18233022643519 i
0.00012571428571428572 6000000.0 25.421049898143853 i
0.00013714285714285713 6000000.0 29.91075839366761 i
0.00014857142857142857 6000000.0 34.5959751994978 i
0.00015999999999999999 6000000.0 39.42121980212572 i
0.00017142857142857143 6000000.0 44.324382597630084 i
0.00018285714285714286 6000000.0 49.21683762043896 i
0.00019428571428571428 6000000.0 54.00332981456777 i
0.0002057142857142857 6000000.0 58.58860412403202 i
0.00021714285714285715 6000000.0 62.87740549284712 i
0.00022857142857142857 6000000.0 66.7744788650285 i
0.00024 6000000.0 70.18456918459165 i

8.e-05 6500000.0 14.083999666096506 i
9.142857142857143e-05 6500000.0 18.24445944286503 i
0.00010285714285714286 6500000.0 22.867319228892438 i
0.00011428571428571428 6500000.0 27.868547224468408 i
0.00012571428571428572 6500000.0 33.164111629882626 i
0.00013714285714285713 6500000.0 38.66998064542476 i
0.00014857142857142857 6500000.0 44.30212247138452 i
0.00015999999999999999 6500000.0 49.976505308051536 i
0.00017142857142857143 6500000.0 55.60468857153963 i
0.00018285714285714286 6500000.0 61.080596541258764 i
0.00019428571428571428 6500000.0 66.29374471244306 i
0.0002057142857142857 6500000.0 71.13364858032661 i
0.00021714285714285715 6500000.0 75.48982364014354 i
0.00022857142857142857 6500000.0 79.25178538712788 i
0.00024 6500000.0 82.30904931651375 i

8.e-05 7000000.0 18.356333356415483 i
9.142857142857143e-05 7000000.0 23.70670363579123 i
0.00010285714285714286 7000000.0 29.522665813848818 i
0.00011428571428571428 7000000.0 35.6887342870814 i
0.00012571428571428572 7000000.0 42.08942345198212 i
0.00013714285714285713 7000000.0 48.609247705044126 i
0.00014857142857142857 7000000.0 55.13272144276056 i
0.00015999999999999999 7000000.0 61.54435906162457 i
0.00017142857142857143 7000000.0 67.72856913366022 i
0.00018285714285714286 7000000.0 73.56933693301514 i
0.00019428571428571428 7000000.0 78.9505419093679 i
0.0002057142857142857 7000000.0 83.75606351239709 i
0.00021714285714285715 7000000.0 87.86978119178127 i
0.00022857142857142857 7000000.0 91.17557439719899 i
0.00024 7000000.0 93.55732257832881 i

8.e-05 7500000.0 23.3929186693679 i
9.142857142857143e-05 7500000.0 30.119872897856506 i
0.00010285714285714286 7500000.0 37.2503516319605 i
0.00011428571428571428 7500000.0 44.63907452206605 i
0.00012571428571428572 7500000.0 52.14076121855935 i
0.00013714285714285713 7500000.0 59.61013137182653 i
0.00014857142857142857 7500000.0 66.90190463225385 i
0.00015999999999999999 7500000.0 73.87080065022738 i
0.00017142857142857143 7500000.0 80.37780325506004 i
0.00018285714285714286 7500000.0 86.30895299177102 i
0.00019428571428571428 7500000.0 91.55655458430624 i
0.0002057142857142857 7500000.0 96.01291275661167 i
0.00021714285714285715 7500000.0 99.57033223263316 i
0.00022857142857142857 7500000.0 102.12111773631663 i
0.00024 7500000.0 103.557573991608 i

8.e-05 8000000.0 29.229769603536948 i
9.142857142857143e-05 8000000.0 37.518687991834916 i
0.00010285714285714286 8000000.0 46.05921436937439 i
0.00011428571428571428 8000000.0 54.68383624433894 i
0.00012571428571428572 8000000.0 63.22504112491205 i
0.00013714285714285713 8000000.0 71.51531651927726 i
0.00014857142857142857 8000000.0 79.38714993561817 i
0.00015999999999999999 8000000.0 86.6730288821182 i
0.00017142857142857143 8000000.0 93.21969545299584 i
0.00018285714285714286 8000000.0 98.93091008660875 i
0.00019428571428571428 8000000.0 103.72468780734951 i
0.0002057142857142857 8000000.0 107.51904363961073 i
0.00021714285714285715 8000000.0 110.23199260778502 i
0.00022857142857142857 8000000.0 111.7815497362649 i
0.00024 8000000.0 112.08573004944304 i

8.e-05 8500000.0 35.881773457815974 i
9.142857142857143e-05 8500000.0 45.909837282124684 i
0.00010285714285714286 8500000.0 55.92575763498287 i
0.00011428571428571428 8500000.0 65.75372994624085 i
0.00012571428571428572 8500000.0 75.21794964574904 i
0.00013714285714285713 8500000.0 84.14261216335774 i
0.00014857142857142857 8500000.0 92.35191292891736 i
0.00015999999999999999 8500000.0 99.67004737227822 i
0.00017142857142857143 8500000.0 105.94416767926664 i
0.00018285714285714286 8500000.0 111.11325305961259 i
0.00019428571428571428 8500000.0 115.13923947902192 i
0.0002057142857142857 8500000.0 117.98406290320061 i
0.00021714285714285715 8500000.0 119.60965929785452 i
0.00022857142857142857 8500000.0 119.97796462868955 i
0.00024 8500000.0 119.05091486141161 i

8.e-05 9000000.0 43.35456517458729 i
9.142857142857143e-05 9000000.0 55.28394558378101 i
0.00010285714285714286 9000000.0 66.80434511579566 i
0.00011428571428571428 9000000.0 77.75312514118659 i
0.00012571428571428572 9000000.0 87.96764703050917 i
0.00013714285714285713 9000000.0 97.28527215431882 i
0.00014857142857142857 9000000.0 105.54336188317096 i
0.00015999999999999999 9000000.0 112.57927758762084 i
0.00017142857142857143 9000000.0 118.26107342990643 i
0.00018285714285714286 9000000.0 122.57957473899494 i
0.00019428571428571428 9000000.0 125.55629963553618 i
0.0002057142857142857 9000000.0 127.21276624017995 i
0.00021714285714285715 9000000.0 127.57049267357596 i
0.00022857142857142857 9000000.0 126.65099705637398 i
0.00024 9000000.0 124.47579750922378 i

8.e-05 9500000.0 51.648569462888624 i
9.142857142857143e-05 9500000.0 65.61890394464412 i
0.00010285714285714286 9500000.0 78.63092399014887 i
0.00011428571428571428 9500000.0 90.5648883112995 i
0.00012571428571428572 9500000.0 101.30105561999258 i
0.00013714285714285713 9500000.0 110.71968462812471 i
0.00014857142857142857 9500000.0 118.70103404759247 i
0.00015999999999999999 9500000.0 125.1253625902924 i
0.00017142857142857143 9500000.0 129.90797152163594 i
0.00018285714285714286 9500000.0 133.10433232109347 i
0.00019428571428571428 9500000.0 134.80495902165032 i
0.0002057142857142857 9500000.0 135.10036565629176 i
0.00021714285714285715 9500000.0 134.0810662580031 i
0.00022857142857142857 9500000.0 131.8375748597695 i
0.00024 9500000.0 128.46040549457632 i

8.e-05 10000000.0 60.74378434445366 i
9.142857142857143e-05 10000000.0 76.86226192504921 i
0.00010285714285714286 10000000.0 91.31054081206183 i
0.00011428571428571428 10000000.0 104.0480723676329 i
0.00012571428571428572 10000000.0 115.03430795390393 i
0.00013714285714285713 10000000.0 124.22869893301635 i
0.00014857142857142857 10000000.0 131.59069666711164 i
0.00015999999999999999 10000000.0 137.0797525183312 i
0.00017142857142857143 10000000.0 140.68877689689222 i
0.00018285714285714286 10000000.0 142.5445164053143 i
0.00019428571428571428 10000000.0 142.80717669419292 i
0.0002057142857142857 10000000.0 141.63696341412341 i
0.00021714285714285715 10000000.0 139.19408221570112 i
0.00022857142857142857 10000000.0 135.63873874952145 i
0.00024 10000000.0 131.13113866617974 i

8.e-05 10500000.0 70.60414137848981 i
9.142857142857143e-05 10500000.0 88.93484327965683 i
0.00010285714285714286 10500000.0 104.72169661905775 i
0.00011428571428571428 10500000.0 118.04370702737147 i
0.00012571428571428572 10500000.0 128.97988013527706 i
0.00013714285714285713 10500000.0 137.60922157345345 i
0.00014857142857142857 10500000.0 144.0107369725797 i
0.00015999999999999999 10500000.0 148.26343196333474 i
0.00017142857142857143 10500000.0 150.46996038767762 i
0.00018285714285714286 10500000.0 150.82756893268692 i
0.00019428571428571428 10500000.0 149.55715249672133 i
0.0002057142857142857 10500000.0 146.87960597813958 i
0.00021714285714285715 10500000.0 143.01582427530013 i
0.00022857142857142857 10500000.0 138.18670228656185 i
0.00024 10500000.0 132.6131349102832 i

8.e-05 11000000.0 81.18898138825783 i
9.142857142857143e-05 11000000.0 101.74260450905675 i
0.00010285714285714286 11000000.0 118.72734493894819 i
0.00011428571428571428 11000000.0 132.38366442478676 i
0.00012571428571428572 11000000.0 142.95202471342702 i
0.00013714285714285713 11000000.0 150.6728875517236 i
0.00014857142857142857 11000000.0 155.78671468653104 i
0.00015999999999999999 11000000.0 158.53396786470404 i
0.00017142857142857143 11000000.0 159.15896092135247 i
0.00018285714285714286 11000000.0 157.92141604460747 i
0.00019428571428571428 11000000.0 155.0849075108556 i
0.0002057142857142857 11000000.0 150.91300959648328 i
0.00021714285714285715 11000000.0 145.669296577877 i
0.00022857142857142857 11000000.0 139.6173427314233 i
0.00024 11000000.0 133.02072233350864 i

8.e-05 11500000.0 92.44562179019898 i
9.142857142857143e-05 11500000.0 115.16916162351434 i
0.00010285714285714286 11500000.0 133.17090521067638 i
0.00011428571428571428 11500000.0 146.89224640877035 i
0.00012571428571428572 11500000.0 156.7745790748813 i
0.00013714285714285713 11500000.0 163.25929706609446 i
0.00014857142857142857 11500000.0 166.78779423949496 i
0.00015999999999999999 11500000.0 167.801464452168 i
0.00017142857142857143 11500000.0 166.71513464108452 i
0.00018285714285714286 11500000.0 163.83736406275793 i
0.00019428571428571428 11500000.0 159.4501450535877 i
0.0002057142857142857 11500000.0 153.83546994997317 i
0.00021714285714285715 11500000.0 147.2753310883136 i
0.00022857142857142857 11500000.0 140.0517208050083 i
0.00024 11500000.0 132.44663143645656 i

8.e-05 12000000.0 104.30723988521738 i
9.142857142857143e-05 12000000.0 129.07520562086253 i
0.00010285714285714286 12000000.0 147.87780035641856 i
0.00011428571428571428 12000000.0 161.38994199359377 i
0.00012571428571428572 12000000.0 170.28654843409635 i
0.00013714285714285713 12000000.0 175.24253757963453 i
0.00014857142857142857 12000000.0 176.93282733191666 i
0.00015999999999999999 12000000.0 176.03233559265087 i
0.00017142857142857143 12000000.0 173.14917530767121 i
0.00018285714285714286 12000000.0 168.62423959931448 i
0.00019428571428571428 12000000.0 162.73161663404355 i
0.0002057142857142857 12000000.0 155.74539457832094 i
0.00021714285714285715 12000000.0 147.9396615986094 i
0.00022857142857142857 12000000.0 139.5885058613716 i
0.00024 12000000.0 130.96601553307016 i

8.e-05 12500000.0 116.70275607908053 i
9.142857142857143e-05 12500000.0 143.31192599385145 i
0.00010285714285714286 12500000.0 162.66797171943313 i
0.00011428571428571428 12500000.0 175.7017105158599 i
0.00012571428571428572 12500000.0 183.34395964316596 i
0.00013714285714285713 12500000.0 186.5255363613857 i
0.00014857142857142857 12500000.0 186.17725793055328 i
0.00015999999999999999 12500000.0 183.22994161070307 i
0.00017142857142857143 12500000.0 178.4996560672786 i
0.00018285714285714286 12500000.0 172.34347558736064 i
0.00019428571428571428 12500000.0 165.00372586343934 i
0.0002057142857142857 12500000.0 156.7227325880048 i
0.00021714285714285715 12500000.0 147.74282145354707 i
0.00022857142857142857 12500000.0 138.30631815255623 i
0.00024 12500000.0 128.65554837752245 i

8.e-05 13000000.0 129.5640453166203 i
9.142857142857143e-05 13000000.0 157.73255974838645 i
0.00010285714285714286 13000000.0 177.36690132636963 i
0.00011428571428571428 13000000.0 189.6639876888235 i
0.00012571428571428572 13000000.0 195.8207364740018 i
0.00013714285714285713 13000000.0 197.03406532015833 i
0.00014857142857142857 13000000.0 194.50089186554672 i
0.00015999999999999999 13000000.0 189.41813374842067 i
0.00017142857142857143 13000000.0 182.81541743809785 i
0.00018285714285714286 13000000.0 175.053204728151 i
0.00019428571428571428 13000000.0 166.32466624321688 i
0.0002057142857142857 13000000.0 156.82297260793217 i
0.00021714285714285715 13000000.0 146.7412944469334 i
0.00022857142857142857 13000000.0 136.27280238485747 i
0.00024 13000000.0 125.61066704634091 i

8.e-05 13500000.0 142.8216165682444 i
9.142857142857143e-05 13500000.0 172.19192110521388 i
0.00010285714285714286 13500000.0 191.80695542804747 i
0.00011428571428571428 13500000.0 203.12645313326234 i
0.00012571428571428572 13500000.0 207.61014781737566 i
0.00013714285714285713 13500000.0 206.71777307690468 i
0.00014857142857142857 13500000.0 201.90906250836653 i
0.00015999999999999999 13500000.0 194.64374970827848 i
0.00017142857142857143 13500000.0 186.16095744747597 i
0.00018285714285714286 13500000.0 176.8173651940674 i
0.00019428571428571428 13500000.0 166.7490415904795 i
0.0002057142857142857 13500000.0 156.09205527913903 i
0.00021714285714285715 13500000.0 144.98247490247263 i
0.00022857142857142857 13500000.0 133.5563691029071 i
0.00024 13500000.0 121.94980652286907 i

8.e-05 14000000.0 156.40816870495962 i
9.142857142857143e-05 14000000.0 186.5543459895158 i
0.00010285714285714286 14000000.0 205.835011758396 i
0.00011428571428571428 14000000.0 215.95615933400396 i
0.00012571428571428572 14000000.0 218.6237820387436 i
0.00013714285714285713 14000000.0 215.5438731950188 i
0.00014857142857142857 14000000.0 208.42242612523316 i
0.00015999999999999999 14000000.0 198.96543415179073 i
0.00017142857142857143 14000000.0 188.60817210012178 i
0.00018285714285714286 14000000.0 177.7030408077624 i
0.00019428571428571428 14000000.0 166.33172261527545 i
0.0002057142857142857 14000000.0 154.57589986322375 i
0.00021714285714285715 14000000.0 142.5172548921699 i
0.00022857142857142857 14000000.0 130.2374700426767 i
0.00024 14000000.0 117.8182276553069 i

8.e-05 14500000.0 170.2694676391654 i
9.142857142857143e-05 14500000.0 200.70892322972762 i
0.00010285714285714286 14500000.0 219.32537969228358 i
0.00011428571428571428 14500000.0 228.04362742819302 i
0.00012571428571428572 14500000.0 228.78845683881588 i
0.00013714285714285713 14500000.0 223.4846583255121 i
0.00014857142857142857 14500000.0 214.05702228964148 i
0.00015999999999999999 14500000.0 202.43033913256386 i
0.00017142857142857143 14500000.0 190.2152246888495 i
0.00018285714285714286 14500000.0 177.76559652590993 i
0.00019428571428571428 14500000.0 165.12119764436702 i
0.0002057142857142857 14500000.0 152.32177104484265 i
0.00021714285714285715 14500000.0 139.40705972795865 i
0.00022857142857142857 14500000.0 126.4168066943369 i
0.00024 14500000.0 113.3907549445993 i

8.e-05 15000000.0 184.36073322813584 i
9.142857142857143e-05 15000000.0 214.56814118298752 i
0.00010285714285714286 15000000.0 232.17925642060834 i
0.00011428571428571428 15000000.0 239.30225301829574 i
0.00012571428571428572 15000000.0 238.04530505334708 i
0.00013714285714285713 15000000.0 230.5165866030601 i
0.00014857142857142857 15000000.0 218.8242717447321 i
0.00015999999999999999 15000000.0 205.07653455566063 i
0.00017142857142857143 15000000.0 191.0330979161786 i
0.00018285714285714286 15000000.0 177.05987991876 i
0.00019428571428571428 15000000.0 163.17434745891444 i
0.0002057142857142857 15000000.0 149.39396743215144 i
0.00021714285714285715 15000000.0 135.7362067339804 i
0.00022857142857142857 15000000.0 122.21853225991089 i
0.00024 15000000.0 108.85841090545233 i

8.e-05 15500000.0 198.64342742431774 i
9.142857142857143e-05 15500000.0 228.06569509937952 i
0.00010285714285714286 15500000.0 244.3230595163725 i
0.00011428571428571428 15500000.0 249.66693288582658 i
0.00012571428571428572 15500000.0 246.34872741827172 i
0.00013714285714285713 15500000.0 236.61985532423807 i
0.00014857142857142857 15500000.0 222.73172881425552 i
0.00015999999999999999 15500000.0 206.93576009885413 i
0.00017142857142857143 15500000.0 191.1112048011683 i
0.00018285714285714286 15500000.0 175.64869219474943 i
0.00019428571428571428 15500000.0 160.56669496575356 i
0.0002057142857142857 15500000.0 145.8836858003365 i
0.00021714285714285715 15500000.0 131.6181373846541 i
0.00022857142857142857 15500000.0 117.78852240486238 i
0.00024 15500000.0 104.41331354711711 i


==> pgfFigures/pgfFiles/alpha_analyticalSurface3D_org.pgf <==
 # Curve (d ; f ; alpha ; 288 points.)
d f alpha  
8e-05 0.0 1.7213277274276194e-18 \\
0.0001 0.0 0.0 \\
0.00012 0.0 -4.303319318569048e-18 \\
0.00014 0.0 -3.4426554548552387e-18 \\
0.00016 0.0 -8.606638637138097e-19 \\
0.00018 0.0 -2.581991591141429e-18 \\
0.0002 0.0 2.151659659284524e-18 \\
0.00022 0.0 0.0 \\
0.00024 0.0 8.606638637138097e-19 \\
8e-05 500000.0 -0.15662622407824986 \\
0.0001 500000.0 -0.14575275441091382 \\
0.00012 500000.0 -0.1381822581922268 \\
0.00014 500000.0 -0.13247170240742673 \\
0.00016 500000.0 -0.12891507843080297 \\
0.00018 500000.0 -0.12562855164071726 \\
0.0002 500000.0 -0.12293925421653235 \\
0.00022 500000.0 -0.11979805638800438 \\
0.00024 500000.0 -0.11630487542856525 \\
8e-05 1000000.0 -0.6185348111077422 \\
0.0001 1000000.0 -0.5710400884609149 \\
0.00012 1000000.0 -0.5326754288174266 \\
0.00014 1000000.0 -0.501680414883737 \\
0.00016 1000000.0 -0.4759569899611633 \\
0.00018 1000000.0 -0.45038954847210516 \\
0.0002 1000000.0 -0.42303963304171877 \\
0.00022 1000000.0 -0.39281130445583445 \\
0.00024 1000000.0 -0.34997143103729345 \\
8e-05 1500000.0 -1.3633751343017004 \\
0.0001 1500000.0 -1.2386502750085253 \\
0.00012 1500000.0 -1.127415807011705 \\
0.00014 1500000.0 -1.0253331607795886 \\
0.00016 1500000.0 -0.9276588671733045 \\
0.00018 1500000.0 -0.8227317842056012 \\
0.0002 1500000.0 -0.7045920907516986 \\
0.00022 1500000.0 -0.5725387693190311 \\
0.00024 1500000.0 -0.3793258438177938 \\
8e-05 2000000.0 -2.3570536675598848 \\
0.0001 2000000.0 -2.0856034639305534 \\
0.00012 2000000.0 -1.8376569552957847 \\
0.00014 2000000.0 -1.5735041928184825 \\
0.00016 2000000.0 -1.3094865358675052 \\
0.00018 2000000.0 -1.0073936892541324 \\
0.0002 2000000.0 -0.6732574515089019 \\
0.00022 2000000.0 -0.2914792384875574 \\
0.00024 2000000.0 0.2568302024423848 \\
8e-05 2500000.0 -3.5456434002093493 \\
0.0001 2500000.0 -3.035858844884637 \\
0.00012 2500000.0 -2.5343875953667547 \\
0.00014 2500000.0 -1.9758726121750803 \\
0.00016 2500000.0 -1.3902174830156278 \\
0.00018 2500000.0 -0.7208078283309036 \\
0.0002 2500000.0 0.027028959452243817 \\
0.00022 2500000.0 0.8666668559512273 \\
0.00024 2500000.0 2.063372612461549 \\
8e-05 3000000.0 -4.871183919848892 \\
0.0001 3000000.0 -3.9844381521885794 \\
0.00012 3000000.0 -3.08369945638949 \\
0.00014 3000000.0 -2.0370239149711082 \\
0.00016 3000000.0 -0.9242864584370372 \\
0.00018 3000000.0 0.34953281127475283 \\
0.0002 3000000.0 1.7564612256131138 \\
0.00022 3000000.0 3.318297189371921 \\
0.00024 3000000.0 5.4883988100922565 \\
8e-05 3500000.0 -6.2626426291391395 \\
0.0001 3500000.0 -4.81629076798907 \\
0.00012 3500000.0 -3.32941704485734 \\
0.00014 3500000.0 -1.548124265976887 \\
0.00016 3500000.0 0.34258865508682335 \\
0.00018 3500000.0 2.499585525788893 \\
0.0002 3500000.0 4.8360749673386 \\
0.00022 3500000.0 7.396031138382298 \\
0.00024 3500000.0 10.833519532451986 \\
8e-05 4000000.0 -7.634852671851883 \\
0.0001 4000000.0 -5.4153172205230415 \\
0.00012 4000000.0 -3.094125290820239 \\
0.00014 4000000.0 -0.30117739117299314 \\
0.00016 4000000.0 2.6556974856279156 \\
0.00018 4000000.0 5.972381418028119 \\
0.0002 4000000.0 9.505746577467159 \\
0.00022 4000000.0 13.289669445767709 \\
0.00024 4000000.0 18.19452753505263 \\
8e-05 4500000.0 -8.902040668254648 \\
0.0001 4500000.0 -5.653987306436073 \\
0.00012 4500000.0 -2.2135176041018125 \\
0.00014 4500000.0 1.8939098831399503 \\
0.00016 4500000.0 6.212863040814202 \\
0.00018 4500000.0 10.940859242212948 \\
0.0002 4500000.0 15.884995103195273 \\
0.00022 4500000.0 21.030296569799376 \\
0.00024 4500000.0 27.441787500719485 \\
8e-05 5000000.0 -9.9818457371354 \\
0.0001 5000000.0 -5.394649001060784 \\
0.00012 5000000.0 -0.549046772756146 \\
0.00014 5000000.0 5.195706610098715 \\
0.00016 5000000.0 11.142892199243388 \\
0.00018 5000000.0 17.49015719382688 \\
0.0002 5000000.0 23.954505453678568 \\
0.00022 5000000.0 30.486683774936232 \\
0.00024 5000000.0 38.238307585277084 \\
8e-05 5500000.0 -10.783092237002489 \\
0.0001 5500000.0 -4.511382046167697 \\
0.00012 5500000.0 2.036844690685405 \\
0.00014 5500000.0 9.723593636748195 \\
0.00016 5500000.0 17.512723304769352 \\
0.00018 5500000.0 25.594913540514604 \\
0.0002 5500000.0 33.5639288281488 \\
0.00022 5500000.0 41.3634600801624 \\
0.00024 5500000.0 50.088171128456175 \\
8e-05 6000000.0 -11.208668824957117 \\
0.0001 6000000.0 -2.8936196899896913 \\
0.00012 6000000.0 5.672007225355692 \\
0.00014 6000000.0 15.549588954176706 \\
0.00016 6000000.0 25.319893773133554 \\
0.00018 6000000.0 35.12163959320372 \\
0.0002 6000000.0 44.44805924912345 \\
0.00022 6000000.0 53.23945383221704 \\
0.00024 6000000.0 62.40738309265467 \\
8e-05 6500000.0 -11.172760214154222 \\
0.0001 6500000.0 -0.433538909052348 \\
0.00012 6500000.0 10.434971296866234 \\
0.00014 6500000.0 22.69007493731456 \\
0.00016 6500000.0 34.473095506483844 \\
0.00018 6500000.0 45.854618995130714 \\
0.0002 6500000.0 56.24894290371664 \\
0.00022 6500000.0 65.63675942840966 \\
0.00024 6500000.0 74.60330044410233 \\
8e-05 7000000.0 -10.596995150202794 \\
0.0001 7000000.0 2.959505310919558 \\
0.00012 7000000.0 16.36499219871369 \\
0.00014 7000000.0 31.10571168734352 \\
0.00016 7000000.0 44.81030900881057 \\
0.00018 7000000.0 57.510124275775986 \\
0.0002 7000000.0 68.55785358089184 \\
0.00022 7000000.0 78.06415249187054 \\
0.00024 7000000.0 86.14531897075749 \\
8e-05 7500000.0 -9.403169660913946 \\
0.0001 7500000.0 7.342335224301433 \\
0.00012 7500000.0 23.48111702976596 \\
0.00014 7500000.0 40.705543510136714 \\
0.00016 7500000.0 56.12537265531112 \\
0.00018 7500000.0 69.75305836466929 \\
0.0002 7500000.0 80.96058139002353 \\
0.00022 7500000.0 90.05405424936129 \\
0.00024 7500000.0 96.61784058183356 \\
8e-05 8000000.0 -7.522555013401752 \\
0.0001 8000000.0 12.745354368105982 \\
0.00012 8000000.0 31.764699266993844 \\
0.00014 8000000.0 51.35061826045048 \\
0.00016 8000000.0 68.17176092729787 \\
0.00018 8000000.0 82.23187547578802 \\
0.0002 8000000.0 93.06941315181028 \\
0.00022 8000000.0 101.21512260708131 \\
0.00024 8000000.0 105.75083220180429 \\
8e-05 8500000.0 -4.903193121889277 \\
0.0001 8500000.0 19.18034325669947 \\
0.00012 8500000.0 41.14701666905835 \\
0.00014 8500000.0 62.8609204563285 \\
0.00016 8500000.0 80.66925840701097 \\
0.00018 8500000.0 94.61122740517376 \\
0.0002 8500000.0 104.54862130329215 \\
0.00022 8500000.0 111.26947540990218 \\
0.00024 8500000.0 113.4239745604897 \\
8e-05 9000000.0 -1.5022773525847017 \\
0.0001 9000000.0 26.63123567988955 \\
0.00012 9000000.0 51.53103216103872 \\
0.00014 9000000.0 75.02783587276987 \\
0.00016 9000000.0 93.33193695245055 \\
0.00018 9000000.0 106.58746647144702 \\
0.0002 9000000.0 115.13877271599728 \\
0.00022 9000000.0 120.05315270014788 \\
0.00024 9000000.0 119.64591639469859 \\
8e-05 9500000.0 2.717202358439839 \\
0.0001 9500000.0 35.05067525688576 \\
0.00012 9500000.0 62.80350245901462 \\
0.00014 9500000.0 87.62708427797799 \\
0.00016 9500000.0 105.8897557440937 \\
0.00018 9500000.0 117.90301126016422 \\
0.0002 9500000.0 124.66868907791894 \\
0.00022 9500000.0 127.50585671558704 \\
0.00024 9500000.0 124.51747237721177 \\
8e-05 10000000.0 7.775096394709699 \\
0.0001 10000000.0 44.37449354271153 \\
0.00012 10000000.0 74.81359705797215 \\
0.00014 10000000.0 100.42889535091099 \\
0.00016 10000000.0 118.08852337918869 \\
0.00018 10000000.0 128.3680735582163 \\
0.0002 10000000.0 133.04955197086716 \\
0.00022 10000000.0 133.66657511803066 \\
0.00024 10000000.0 128.18895655365378 \\
8e-05 10500000.0 13.676472228992893 \\
0.0001 10500000.0 54.518096330258615 \\
0.00012 10500000.0 87.38308029589282 \\
0.00014 10500000.0 113.21081758507731 \\
0.00016 10500000.0 129.70846114466468 \\
0.00018 10500000.0 137.86245981153272 \\
0.0002 10500000.0 140.2676203199721 \\
0.00022 10500000.0 138.640037387121 \\
0.00024 10500000.0 130.81805840213266 \\
8e-05 11000000.0 20.4196228133716 \\
0.0001 11000000.0 65.36626542791672 \\
0.00012 11000000.0 100.32965141391446 \\
0.00014 11000000.0 125.770416806469 \\
0.00016 11000000.0 140.5874662606186 \\
0.00018 11000000.0 146.32556399346282 \\
0.0002 11000000.0 146.37230043899388 \\
0.00022 11000000.0 142.5522048194978 \\
0.00024 11000000.0 132.53705979029593 \\
8e-05 11500000.0 27.99014285071643 \\
0.0001 11500000.0 76.78227729325648 \\
0.00012 11500000.0 113.45931497796467 \\
0.00014 11500000.0 137.9326834680772 \\
0.00016 11500000.0 150.61907129291 \\
0.00018 11500000.0 153.75368861588643 \\
0.0002 11500000.0 151.4511448930685 \\
0.00022 11500000.0 145.52853805157542 \\
0.00024 11500000.0 133.43631843419593 \\
8e-05 12000000.0 36.35770619150265 \\
0.0001 12000000.0 88.61598637665941 \\
0.00012 12000000.0 126.56602008222679 \\
0.00014 12000000.0 149.55519970953708 \\
0.00016 12000000.0 159.74838624806776 \\
0.00018 12000000.0 160.19109521317526 \\
0.0002 12000000.0 155.60459083900693 \\
0.00022 12000000.0 147.67635048550133 \\
0.00024 12000000.0 133.5632140563572 \\
8e-05 12500000.0 45.4810235607663 \\
0.0001 12500000.0 100.70458963358139 \\
0.00012 12500000.0 139.4506922758019 \\
0.00014 12500000.0 160.5319280036853 \\
0.00016 12500000.0 167.97353392911532 \\
0.00018 12500000.0 165.7108917361346 \\
0.0002 12500000.0 158.92746626839482 \\
0.00022 12500000.0 149.066530637712 \\
0.00024 12500000.0 132.93325056982786 \\
8e-05 13000000.0 55.31154274000548 \\
0.0001 13000000.0 112.87801027253292 \\
0.00012 13000000.0 151.93776265434488 \\
0.00014 13000000.0 170.79353075707283 \\
0.00016 13000000.0 175.33931995878638 \\
0.00018 13000000.0 170.3969044537488 \\
0.0002 13000000.0 161.49545744725887 \\
0.00022 13000000.0 149.72847603781642 \\
0.00024 13000000.0 131.54910325573644 \\
8e-05 13500000.0 65.78854995333639 \\
0.0001 13500000.0 124.97726313261235 \\
0.00012 13500000.0 163.87176897447125 \\
0.00014 13500000.0 180.30284432694538 \\
0.00016 13500000.0 181.91411849805186 \\
0.00018 13500000.0 174.33509934553467 \\
0.0002 13500000.0 163.3547768539837 \\
0.00022 13500000.0 149.66675710692235 \\
0.00024 13500000.0 129.42233294649216 \\
8e-05 14000000.0 76.84015007545877 \\
0.0001 14000000.0 136.86627641013797 \\
0.00012 14000000.0 175.12563069690543 \\
0.00014 14000000.0 189.04935753973243 \\
0.00016 14000000.0 187.77293839974047 \\
0.00018 14000000.0 177.60237190629948 \\
0.0002 14000000.0 164.52352828489518 \\
0.00022 14000000.0 148.87624772496974 \\
0.00024 14000000.0 126.59087345245501 \\
8e-05 14500000.0 88.39108184121022 \\
0.0001 14500000.0 148.43440858591242 \\
0.00012 14500000.0 185.62164744549173 \\
0.00014 14500000.0 197.04377155184258 \\
0.00016 14500000.0 192.9903607972884 \\
0.00018 14500000.0 180.25281720700062 \\
0.0002 14500000.0 165.00371378217685 \\
0.00022 14500000.0 147.3506745777619 \\
0.00024 14500000.0 123.12880400485912 \\
8e-05 15000000.0 100.36133775053625 \\
0.0001 15000000.0 159.60825490475634 \\
0.00012 15000000.0 195.32780771721434 \\
0.00014 15000000.0 204.30994112674523 \\
0.00016 15000000.0 197.6225102186642 \\
0.00018 15000000.0 182.31707560746403 \\
0.0002 15000000.0 164.79201438601297 \\
0.00022 15000000.0 145.10321162651854 \\
0.00024 15000000.0 119.1490726136628 \\
8e-05 15500000.0 112.66611941172181 \\
0.0001 15500000.0 170.35793347517472 \\
0.00012 15500000.0 204.252592805517 \\
0.00014 15500000.0 210.87745403545486 \\
0.00016 15500000.0 201.69534930115955 \\
0.00018 15500000.0 183.80475782708945 \\
0.0002 15500000.0 163.89175097805625 \\
0.00022 15500000.0 142.18116454245043 \\
0.00024 15500000.0 114.79890837330264 \\


==> pgfFigures/pgfFiles/alpha_analyticalSurface3D_poisson.pgf <==
d f alpha  
8e-05 0.0 -1.6137447444633928e-19 i
9.142857142857143e-05 0.0 5.336021859122151e-19 i
0.00010285714285714286 0.0 9.39233943108966e-19 i
0.00011428571428571428 0.0 1.095511556117496e-18 i
0.00012571428571428572 0.0 1.042425783911387e-18 i
0.00013714285714285713 0.0 8.199673854642231e-19 i
0.00014857142857142857 0.0 4.681271197495851e-19 i
0.00015999999999999999 0.0 2.689574574105734e-20 i
0.00017142857142857143 0.0 -4.573060908508503e-19 i
0.00018285714285714286 0.0 -9.123381973679099e-19 i
0.00019428571428571428 0.0 -1.2596304944149634e-18 i
0.0002057142857142857 0.0 -1.4206129025968563e-18 i
0.00021714285714285715 0.0 -1.3167153425184306e-18 i
0.00022857142857142857 0.0 -8.693677347845315e-19 i
0.00024 0.0 0.0 i

8.e-05 500000.0 0.0013200965271701432 i
9.142857142857143e-05 500000.0 0.0019648126643302018 i
0.00010285714285714286 500000.0 0.0027928157333247626 i
0.00011428571428571428 500000.0 0.003823755381183189 i
0.00012571428571428572 500000.0 0.005077281254934847 i
0.00013714285714285713 500000.0 0.006573043001609098 i
0.00014857142857142857 500000.0 0.008330690268235307 i
0.00015999999999999999 500000.0 0.01036987270184284 i
0.00017142857142857143 500000.0 0.012709631671519056 i
0.00018285714285714286 500000.0 0.01536657543458325 i
0.00019428571428571428 500000.0 0.018356703970412728 i
0.0002057142857142857 500000.0 0.021696017258384784 i
0.00021714285714285715 500000.0 0.025400515277876734 i
0.00022857142857142857 500000.0 0.029486198008265848 i
0.00024 500000.0 0.03396906542892943 i

8.e-05 1000000.0 0.020739745403685703 i
9.142857142857143e-05 1000000.0 0.030625962873899095 i
0.00010285714285714286 1000000.0 0.04330540775167508 i
0.00011428571428571428 1000000.0 0.05895008204859764 i
0.00012571428571428572 1000000.0 0.07773198777625079 i
0.00013714285714285713 1000000.0 0.09982312694621845 i
0.00014857142857142857 1000000.0 0.1253955015700847 i
0.00015999999999999999 1000000.0 0.15462111365943337 i
0.00017142857142857143 1000000.0 0.187647778146953 i
0.00018285714285714286 1000000.0 0.22452656164974888 i
0.00019428571428571428 1000000.0 0.26528434370603077 i
0.0002057142857142857 1000000.0 0.30994800385400856 i
0.00021714285714285715 1000000.0 0.3585444216318923 i
0.00022857142857142857 1000000.0 0.4111004765778913 i
0.00024 1000000.0 0.46764304823021563 i

8.e-05 1500000.0 0.10190719630340442 i
9.142857142857143e-05 1500000.0 0.14887176647622932 i
0.00010285714285714286 1500000.0 0.20862460912941805 i
0.00011428571428571428 1500000.0 0.2812300574842422 i
0.00012571428571428572 1500000.0 0.36675244476197316 i
0.00013714285714285713 1500000.0 0.46525610418388247 i
0.00014857142857142857 1500000.0 0.5768053689712419 i
0.00015999999999999999 1500000.0 0.7014645723453226 i
0.00017142857142857143 1500000.0 0.8391728169834743 i
0.00018285714285714286 1500000.0 0.9893682833873559 i
0.00019428571428571428 1500000.0 1.151363921514704 i
0.0002057142857142857 1500000.0 1.3244726813232561 i
0.00021714285714285715 1500000.0 1.5080075127707497 i
0.00022857142857142857 1500000.0 1.7012813658149197 i
0.00024 1500000.0 1.9036071904135055 i

8.e-05 2000000.0 0.309242227318867 i
9.142857142857143e-05 2000000.0 0.44649930037218516 i
0.00010285714285714286 2000000.0 0.6178895670535417 i
0.00011428571428571428 2000000.0 0.8217268062576945 i
0.00012571428571428572 2000000.0 1.0563247968794025 i
0.00013714285714285713 2000000.0 1.3199973178134234 i
0.00014857142857142857 2000000.0 1.6110581479545165 i
0.00015999999999999999 2000000.0 1.927821066197438 i
0.00017142857142857143 2000000.0 2.2683957053861787 i
0.00018285714285714286 2000000.0 2.6300751141616447 i
0.00019428571428571428 2000000.0 3.0099481951139704 i
0.0002057142857142857 2000000.0 3.4051038508332945 i
0.00021714285714285715 2000000.0 3.8126309839097545 i
0.00022857142857142857 2000000.0 4.229618496933484 i
0.00024 2000000.0 4.653155292494621 i

8.e-05 2500000.0 0.7178156476210413 i
9.142857142857143e-05 2500000.0 1.0240487298775394 i
0.00010285714285714286 2500000.0 1.3954931029135034 i
0.00011428571428571428 2500000.0 1.8257591303320586 i
0.00012571428571428572 2500000.0 2.30845717573633 i
0.00013714285714285713 2500000.0 2.837197602729441 i
0.00014857142857142857 2500000.0 3.4055907749145184 i
0.00015999999999999999 2500000.0 4.007247055894685 i
0.00017142857142857143 2500000.0 4.63582944602123 i
0.00018285714285714286 2500000.0 5.285211492638083 i
0.00019428571428571428 2500000.0 5.949319379837332 i
0.0002057142857142857 2500000.0 6.622079291711077 i
0.00021714285714285715 2500000.0 7.297417412351409 i
0.00022857142857142857 2500000.0 7.969259925850417 i
0.00024 2500000.0 8.631533016300196 i

8.e-05 3000000.0 1.4029291446906471 i
9.142857142857143e-05 3000000.0 1.976400013828709 i
0.00010285714285714286 3000000.0 2.64766042166811 i
0.00011428571428571428 3000000.0 3.4026797224190397 i
0.00012571428571428572 3000000.0 4.22742727029169 i
0.00013714285714285713 3000000.0 5.107872419496248 i
0.00014857142857142857 3000000.0 6.02998452424291 i
0.00015999999999999999 3000000.0 6.97973293874186 i
0.00017142857142857143 3000000.0 7.943994742902728 i
0.00018285714285714286 3000000.0 8.913277919432852 i
0.00019428571428571428 3000000.0 9.878998176739021 i
0.0002057142857142857 3000000.0 10.832571223228006 i
0.00021714285714285715 3000000.0 11.765412767306596 i
0.00022857142857142857 3000000.0 12.66893851738156 i
0.00024 3000000.0 13.534564181859688 i

8.e-05 3500000.0 2.4313961612507953 i
9.142857142857143e-05 3500000.0 3.3791864858572858 i
0.00010285714285714286 3500000.0 4.447145995996508 i
0.00011428571428571428 3500000.0 5.6120905516547195 i
0.00012571428571428572 3500000.0 6.850836012818183 i
0.00013714285714285713 3500000.0 8.14019823947315 i
0.00014857142857142857 3500000.0 9.456993091605888 i
0.00015999999999999999 3500000.0 10.778036429202649 i
0.00017142857142857143 3500000.0 12.08251409389044 i
0.00018285714285714286 3500000.0 13.359091853859221 i
0.00019428571428571428 3500000.0 14.598805458939692 i
0.0002057142857142857 3500000.0 15.792690658962576 i
0.00021714285714285715 3500000.0 16.93178320375857 i
0.00022857142857142857 3500000.0 18.00711884315838 i
0.00024 3500000.0 19.009733326992723 i

8.e-05 4000000.0 3.8556421323948795 i
9.142857142857143e-05 4000000.0 5.281155820014693 i
0.00010285714285714286 4000000.0 6.827996989536513 i
0.00011428571428571428 4000000.0 8.46442292672205 i
0.00012571428571428572 4000000.0 10.158690917333013 i
0.00013714285714285713 4000000.0 11.879058247131107 i
0.00014857142857142857 4000000.0 13.593782201878053 i
0.00015999999999999999 4000000.0 15.271120067335547 i
0.00017142857142857143 4000000.0 16.883548160273257 i
0.00018285714285714286 4000000.0 18.420418921492576 i
0.00019428571428571428 4000000.0 19.875303822802866 i
0.0002057142857142857 4000000.0 21.241774336013485 i
0.00021714285714285715 4000000.0 22.513401932933792 i
0.00022857142857142857 4000000.0 23.683758085373128 i
0.00024 4000000.0 24.746414265140853 i

8.e-05 4500000.0 5.710821571240517 i
9.142857142857143e-05 4500000.0 7.702913693993885 i
0.00010285714285714286 4500000.0 9.788547936078043 i
0.00011428571428571428 4500000.0 11.930067021388092 i
0.00012571428571428572 4500000.0 14.089813673819162 i
0.00013714285714285713 4500000.0 16.230130617266337 i
0.00014857142857142857 4500000.0 18.31336057562476 i
0.00015999999999999999 4500000.0 20.30184627278951 i
0.00017142857142857143 4500000.0 22.164057678289005 i
0.00018285714285714286 4500000.0 23.89297374418471 i
0.00019428571428571428 4500000.0 25.48770066817138 i
0.0002057142857142857 4500000.0 26.947344647943805 i
0.00021714285714285715 4500000.0 28.27101188119674 i
0.00022857142857142857 4500000.0 29.45780856562493 i
0.00024 4500000.0 30.506840898923162 i

8.e-05 5000000.0 8.014494111789379 i
9.142857142857143e-05 5000000.0 10.640094439528815 i
0.00010285714285714286 5000000.0 13.298852684806365 i
0.00011428571428571428 5000000.0 15.951411080533452 i
0.00012571428571428572 5000000.0 18.558411859621504 i
0.00013714285714285713 5000000.0 21.08049725498194 i
0.00014857142857142857 5000000.0 23.478309499526198 i
0.00015999999999999999 5000000.0 25.712490826165684 i
0.00017142857142857143 5000000.0 27.75144659417471 i
0.00018285714285714286 5000000.0 29.594634668278996 i
0.00019428571428571428 5000000.0 31.249276039567125 i
0.0002057142857142857 5000000.0 32.72259169912772 i
0.00021714285714285715 5000000.0 34.02180263804937 i
0.00022857142857142857 5000000.0 35.15412984742066 i
0.00024 5000000.0 36.126794318330205 i

8.e-05 5500000.0 10.768100624361736 i
9.142857142857143e-05 5500000.0 14.068574111975733 i
0.00010285714285714286 5500000.0 17.309239882526583 i
0.00011428571428571428 5500000.0 20.454209274466788 i
0.00012571428571428572 5500000.0 23.467593626248867 i
0.00013714285714285713 5500000.0 26.313504276325315 i
0.00014857142857142857 5500000.0 28.956052563148656 i
0.00015999999999999999 5500000.0 31.359349825171382 i
0.00017142857142857143 5500000.0 33.49635641548359 i
0.00018285714285714286 5500000.0 35.37542874572562 i
0.00019428571428571428 5500000.0 37.01377224217539 i
0.0002057142857142857 5500000.0 38.42859233111085 i
0.00021714285714285715 5500000.0 39.63709443880991 i
0.00022857142857142857 5500000.0 40.6564839915505 i
0.00024 5500000.0 41.50396641561055 i

8.e-05 6000000.0 13.95946587748373 i
9.142857142857143e-05 6000000.0 17.95003627172312 i
0.00010285714285714286 6000000.0 21.75808615457093 i
0.00011428571428571428 6000000.0 25.35673248316359 i
0.00012571428571428572 6000000.0 28.71909221463752 i
0.00013714285714285713 6000000.0 31.81828230612915 i
0.00014857142857142857 6000000.0 34.62741971477494 i
0.00015999999999999999 6000000.0 37.119621397711285 i
0.00017142857142857143 6000000.0 39.277189587067355 i
0.00018285714285714286 6000000.0 41.11916761494311 i
0.00019428571428571428 6000000.0 42.673784088431134 i
0.0002057142857142857 6000000.0 43.96926761462418 i
0.00021714285714285715 6000000.0 45.03384680061486 i
0.00022857142857142857 6000000.0 45.89575025349584 i
0.00024 6000000.0 46.58320658035978 i

8.e-05 6500000.0 17.565700595434038 i
9.142857142857143e-05 6500000.0 22.237009143373754 i
0.00010285714285714286 6500000.0 26.578074594616226 i
0.00011428571428571428 6500000.0 30.576430029050012 i
0.00012571428571428572 6500000.0 34.219608526563675 i
0.00013714285714285713 6500000.0 37.49514316704579 i
0.00014857142857142857 6500000.0 40.39056703038493 i
0.00015999999999999999 6500000.0 42.89341319646962 i
0.00017142857142857143 6500000.0 44.9998703636804 i
0.00018285714285714286 6500000.0 46.74074970436532 i
0.00019428571428571428 6500000.0 48.1555180093644 i
0.0002057142857142857 6500000.0 49.28364206951768 i
0.00021714285714285715 6500000.0 50.16458867566515 i
0.00022857142857142857 6500000.0 50.83782461864681 i
0.00024 6500000.0 51.3428166893027 i

8.e-05 7000000.0 21.55607285840531 i
9.142857142857143e-05 7000000.0 26.8770378333831 i
0.00010285714285714286 7000000.0 31.70086322927946 i
0.00011428571428571428 7000000.0 36.03440712227228 i
0.00012571428571428572 7000000.0 39.88452758853943 i
0.00013714285714285713 7000000.0 43.25808270425882 i
0.00014857142857142857 7000000.0 46.16193054560832 i
0.00015999999999999999 7000000.0 48.60292918876582 i
0.00017142857142857143 7000000.0 50.59515880865425 i
0.00018285714285714286 7000000.0 52.181587975176534 i
0.00019428571428571428 7000000.0 53.41240735698066 i
0.0002057142857142857 7000000.0 54.33780762271462 i
0.00021714285714285715 7000000.0 55.00797944102638 i
0.00022857142857142857 7000000.0 55.47311348056391 i
0.00024 7000000.0 55.783400409975215 i

8.e-05 7500000.0 25.894599048900602 i
9.142857142857143e-05 7500000.0 31.81594228479472 i
0.00010285714285714286 7500000.0 37.06036119272168 i
0.00011428571428571428 7500000.0 41.6581872202428 i
0.00012571428571428572 7500000.0 45.639751814919414 i
0.00013714285714285713 7500000.0 49.03538642431282 i
0.00014857142857142857 7500000.0 51.87542249598434 i
0.00015999999999999999 7500000.0 54.19019147749529 i
0.00017142857142857143 7500000.0 56.0149389167699 i
0.00018285714285714286 7500000.0 57.40456676318386 i
0.00019428571428571428 7500000.0 58.41889106647579 i
0.0002057142857142857 7500000.0 59.11772787638431 i
0.00021714285714285715 7500000.0 59.56089324264802 i
0.00022857142857142857 7500000.0 59.808203215005534 i
0.00024 7500000.0 59.91947384319544 i

8.e-05 8000000.0 30.54224013467113 i
9.142857142857143e-05 8000000.0 37.00023883035446 i
0.00010285714285714286 8000000.0 42.59488179292229 i
0.00011428571428571428 8000000.0 47.38320869921998 i
0.00012571428571428572 8000000.0 51.422259226092955 i
0.00013714285714285713 8000000.0 54.76907305038663 i
0.00014857142857142857 8000000.0 57.480689848946405 i
0.00015999999999999999 8000000.0 59.61414929861766 i
0.00017142857142857143 8000000.0 61.22830507234614 i
0.00018285714285714286 8000000.0 62.38926682747849 i
0.00019428571428571428 8000000.0 63.16495821746168 i
0.0002057142857142857 8000000.0 63.623302895742725 i
0.00021714285714285715 8000000.0 63.83222451576858 i
0.00022857142857142857 8000000.0 63.8596467309862 i
0.00024 8000000.0 63.773493194842594 i

8.e-05 8500000.0 35.45867747208487 i
9.142857142857143e-05 8500000.0 42.37884901242244 i
0.00010285714285714286 8500000.0 48.24842997250474 i
0.00011428571428571428 8500000.0 53.153426351049866 i
0.00012571428571428572 8500000.0 57.17984414677595 i
0.00013714285714285713 8500000.0 60.41368935840107 i
0.00014857142857142857 8500000.0 62.940967984643365 i
0.00015999999999999999 8500000.0 64.84768602422089 i
0.00017142857142857143 8500000.0 66.21789108142846 i
0.00018285714285714286 8500000.0 67.12779718286738 i
0.00019428571428571428 8500000.0 67.65165996071562 i
0.0002057142857142857 8500000.0 67.8637350471512 i
0.00021714285714285715 8500000.0 67.83827807435209 i
0.00022857142857142857 8500000.0 67.64954467449624 i
0.00024 8500000.0 67.3717904797617 i

8.e-05 9000000.0 40.603692545579065 i
9.142857142857143e-05 9000000.0 47.90422770347182 i
0.00010285714285714286 9000000.0 53.97134424860071 i
0.00011428571428571428 9000000.0 58.92130395490151 i
0.00012571428571428572 9000000.0 62.87036859631005 i
0.00013714285714285713 9000000.0 65.93479994676206 i
0.00014857142857142857 9000000.0 68.23085978019334 i
0.00015999999999999999 9000000.0 69.87480987053964 i
0.00017142857142857143 9000000.0 70.97665119385175 i
0.00018285714285714286 9000000.0 71.62134153464021 i
0.00019428571428571428 9000000.0 71.8875778795306 i
0.0002057142857142857 9000000.0 71.85405721514846 i
0.00021714285714285715 9000000.0 71.59947652811937 i
0.00022857142857142857 9000000.0 71.20253280506884 i
0.00024 9000000.0 70.74192303262242 i

8.e-05 9500000.0 45.93819885038072 i
9.142857142857143e-05 9500000.0 53.53303457212423 i
0.00010285714285714286 9500000.0 59.72047255538839 i
0.00011428571428571428 9500000.0 64.64741201924039 i
0.00012571428571428572 9500000.0 68.46075218274748 i
0.00013714285714285713 9500000.0 71.30739226497684 i
0.00014857142857142857 9500000.0 73.3342314849957 i
0.00015999999999999999 9500000.0 74.68816906187124 i
0.00017142857142857143 9500000.0 75.50516253731803 i
0.00018285714285714286 9500000.0 75.87740274363955 i
0.00019428571428571428 9500000.0 75.88613883578671 i
0.0002057142857142857 9500000.0 75.61261996871038 i
0.00021714285714285715 9500000.0 75.13809529736139 i
0.00022857142857142857 9500000.0 74.5438139766906 i
0.00024 9500000.0 73.91102516164887 i

8.e-05 10000000.0 51.4249816523314 i
9.142857142857143e-05 10000000.0 59.226458187852515 i
0.00010285714285714286 10000000.0 65.4590245412722 i
0.00011428571428571428 10000000.0 70.29978752708136 i
0.00012571428571428572 10000000.0 73.92585395977089 i
0.00013714285714285713 10000000.0 76.51433065383168 i
0.00014857142857142857 10000000.0 78.24232442375462 i
0.00015999999999999999 10000000.0 79.28694208403063 i
0.00017142857142857143 10000000.0 79.80943954198975 i
0.00018285714285714286 10000000.0 79.90766907631851 i
0.00019428571428571428 10000000.0 79.66363205854267 i
0.0002057142857142857 10000000.0 79.15932986018798 i
0.00021714285714285715 10000000.0 78.47676385278015 i
0.00022857142857142857 10000000.0 77.6979354078449 i
0.00024 10000000.0 76.90484589690791 i

8.e-05 10500000.0 57.0291999809782 i
9.142857142857143e-05 10500000.0 64.95028504544837 i
0.00010285714285714286 10500000.0 71.1562112397772 i
0.00011428571428571428 10500000.0 75.85316831984072 i
0.00012571428571428572 10500000.0 79.24734604151499 i
0.00013714285714285713 10500000.0 81.54493416067606 i
0.00014857142857142857 10500000.0 82.9521224332 i
0.00015999999999999999 10500000.0 83.67510061496286 i
0.00017142857142857143 10500000.0 83.89921075764161 i
0.00018285714285714286 10500000.0 83.72640409611687 i
0.00019428571428571428 10500000.0 83.2377841610701 i
0.0002057142857142857 10500000.0 82.51445448318285 i
0.00021714285714285715 10500000.0 81.63751859313662 i
0.00022857142857142857 10500000.0 80.68808002161289 i
0.00024 10500000.0 79.74724229929322 i

8.e-05 11000000.0 62.718699650342785 i
9.142857142857143e-05 11000000.0 70.67478881844958 i
0.00010285714285714286 11000000.0 76.78675649927811 i
0.00011428571428571428 11000000.0 81.28818102395842 i
0.00012571428571428572 11000000.0 84.4126407236206 i
0.00013714285714285713 11000000.0 86.39371392939478 i
0.00014857142857142857 11000000.0 87.46497897241096 i
0.00015999999999999999 11000000.0 87.86001418379931 i
0.00017142857142857143 11000000.0 87.78659194973305 i
0.00018285714285714286 11000000.0 87.34926087655803 i
0.00019428571428571428 11000000.0 86.62676362566329 i
0.0002057142857142857 11000000.0 85.69784285843787 i
0.00021714285714285715 11000000.0 84.64124123627077 i
0.00022857142857142857 11000000.0 83.53570142055106 i
0.00024 11000000.0 82.45996607266775 i

8.e-05 11500000.0 68.46417909544152 i
9.142857142857143e-05 11500000.0 76.37449946427057 i
0.00010285714285714286 11500000.0 82.33034267298225 i
0.00011428571428571428 11500000.0 86.59053590464254 i
0.00012571428571428572 11500000.0 89.41390634231735 i
0.00013714285714285713 11500000.0 91.05928116907255 i
0.00014857142857142857 11500000.0 91.78548756797416 i
0.00015999999999999999 11500000.0 91.85135272208805 i
0.00017142857142857143 11500000.0 91.48508659881966 i
0.00018285714285714286 11500000.0 90.79243030293223 i
0.00019428571428571428 11500000.0 89.84850772352854 i
0.0002057142857142857 11500000.0 88.72844274971135 i
0.00021714285714285715 11500000.0 87.50735927058342 i
0.00022857142857142857 11500000.0 86.26038117524749 i
0.00024 11500000.0 85.06263235280635 i

8.e-05 12000000.0 74.23924279542261 i
9.142857142857143e-05 12000000.0 82.02789804238243 i
0.00010285714285714286 12000000.0 87.77103536580917 i
0.00011428571428571428 12000000.0 91.75026295605473 i
0.00012571428571428572 12000000.0 94.24718900347104 i
0.00013714285714285713 12000000.0 95.54342169841004 i
0.00014857142857142857 12000000.0 95.92056923122368 i
0.00015999999999999999 12000000.0 95.66023979226381 i
0.00017142857142857143 12000000.0 95.00884953048062 i
0.00018285714285714286 12000000.0 94.07204642921664 i
0.00019428571428571428 12000000.0 92.92028643041257 i
0.0002057142857142857 12000000.0 91.62402547600924 i
0.00021714285714285715 12000000.0 90.25371950794738 i
0.00022857142857142857 12000000.0 88.8798244681677 i
0.00024 12000000.0 87.57279629861098 i

8.e-05 12500000.0 80.02037067842573 i
9.142857142857143e-05 12500000.0 87.6170715147269 i
0.00010285714285714286 12500000.0 93.0967180320114 i
0.00011428571428571428 12500000.0 96.7610095286603 i
0.00012571428571428572 12500000.0 98.91164530305468 i
0.00013714285714285713 12500000.0 99.85032465357564 i
0.00014857142857142857 12500000.0 99.87874687860426 i
0.00015999999999999999 12500000.0 99.29861127652158 i
0.00017142857142857143 12500000.0 98.37215739298125 i
0.00018285714285714286 12500000.0 97.20378576272668 i
0.00019428571428571428 12500000.0 95.85843716777393 i
0.0002057142857142857 12500000.0 94.401052390139 i
0.00021714285714285715 12500000.0 92.89657221183788 i
0.00022857142857142857 12500000.0 91.40993741488657 i
0.00024 12500000.0 90.00608878130106 i

8.e-05 13000000.0 85.78682639293933 i
9.142857142857143e-05 13000000.0 93.12735235727062 i
0.00010285714285714286 13000000.0 98.29855642171141 i
0.00011428571428571428 13000000.0 101.61940975084568 i
0.00012571428571428572 13000000.0 103.40888350925749 i
0.00013714285714285713 13000000.0 103.98594886153087 i
0.00014857142857142857 13000000.0 103.66957697224984 i
0.00015999999999999999 13000000.0 102.77873900599843 i
0.00017142857142857143 13000000.0 101.58903871949539 i
0.00018285714285714286 13000000.0 100.20261023799779 i
0.00019428571428571428 13000000.0 98.67822027889746 i
0.0002057142857142857 13000000.0 97.0746355595862 i
0.00021714285714285715 13000000.0 95.45062279745582 i
0.00022857142857142857 13000000.0 93.8649487098981 i
0.00024 13000000.0 92.37638001430486 i

8.e-05 13500000.0 91.52052269676958 i
9.142857142857143e-05 13500000.0 98.54696034608061 i
0.00010285714285714286 13500000.0 103.37050478135536 i
0.00011428571428571428 13500000.0 106.32452902550094 i
0.00012571428571428572 13500000.0 107.74240610142444 i
0.00013714285714285713 13500000.0 107.95750903203299 i
0.00014857142857142857 13500000.0 107.30321084023372 i
0.00015999999999999999 13500000.0 106.11288454893369 i
0.00017142857142857143 13500000.0 104.67302505888982 i
0.00018285714285714286 13500000.0 103.08261478225762 i
0.00019428571428571428 13500000.0 101.39375800904253 i
0.0002057142857142857 13500000.0 99.65855902924989 i
0.00021714285714285715 13500000.0 97.929122132885 i
0.00022857142857142857 13500000.0 96.25755160995318 i
0.00024 13500000.0 94.69595175045987 i

8.e-05 14000000.0 97.20585837753174 i
9.142857142857143e-05 14000000.0 103.86665813153503 i
0.00010285714285714286 14000000.0 108.30885983078122 i
0.00011428571428571428 14000000.0 110.8773822377707 i
0.00012571428571428572 14000000.0 111.91714411500391 i
0.00013714285714285713 14000000.0 111.77306422498135 i
0.00014857142857142857 14000000.0 110.79006133020344 i
0.00015999999999999999 14000000.0 109.31305419317061 i
0.00017142857142857143 14000000.0 107.63699249463384 i
0.00018285714285714286 14000000.0 105.85694958834594 i
0.00019428571428571428 14000000.0 104.01802974631028 i
0.0002057142857142857 14000000.0 102.1653372405302 i
0.00021714285714285715 14000000.0 100.34397634300907 i
0.00022857142857142857 14000000.0 98.5990513257502 i
0.00024 14000000.0 96.97566646075695 i

8.e-05 14500000.0 102.82953796879478 i
9.142857142857143e-05 14500000.0 109.07942789470854 i
0.00010285714285714286 14500000.0 113.11186441336275 i
0.00011428571428571428 14500000.0 115.28052140026011 i
0.00012571428571428572 14500000.0 115.93907273090338 i
0.00013714285714285713 14500000.0 115.44119228079532 i
0.00014857142857142857 14500000.0 114.14055392543867 i
0.00015999999999999999 14500000.0 112.3908315403362 i
0.00017142857142857143 14500000.0 110.49306955323094 i
0.00018285714285714286 14500000.0 108.53779460082711 i
0.00019428571428571428 14500000.0 106.5629038720693 i
0.0002057142857142857 14500000.0 104.60629455590212 i
0.00021714285714285715 14500000.0 102.70586384127002 i
0.00022857142857142857 14500000.0 100.89950891711766 i
0.00024 14500000.0 99.2251269723895 i

8.e-05 15000000.0 108.38038295499062 i
9.142857142857143e-05 15000000.0 114.1801732138527 i
0.00010285714285714286 15000000.0 117.77935994471048 i
0.00011428571428571428 15000000.0 119.53768680946192 i
0.00012571428571428572 15000000.0 119.81489747000485 i
0.00013714285714285713 15000000.0 118.97073558823725 i
0.00014857142857142857 15000000.0 117.36494482605694 i
0.00015999999999999999 15000000.0 115.35726884536184 i
0.00017142857142857143 15000000.0 113.25259301304779 i
0.00018285714285714286 15000000.0 111.13636951600215 i
0.00019428571428571428 15000000.0 109.03919224611035 i
0.0002057142857142857 15000000.0 106.99165509525774 i
0.00021714285714285715 15000000.0 105.02435195532965 i
0.00022857142857142857 15000000.0 103.16787671821143 i
0.00024 15000000.0 101.45282327578843 i

8.e-05 15500000.0 113.84914106905907 i
9.142857142857143e-05 15500000.0 119.16544800800648 i
0.00010285714285714286 15500000.0 122.31248503116592 i
0.00011428571428571428 15500000.0 123.65351501886147 i
0.00012571428571428572 15500000.0 123.55180085141714 i
0.00013714285714285713 15500000.0 122.37060540915701 i
0.00014857142857142857 15500000.0 120.47319157240511 i
0.00015999999999999999 15500000.0 118.22282222148547 i
0.00017142857142857143 15500000.0 115.9260975571593 i
0.00018285714285714286 15500000.0 113.66296706193587 i
0.00019428571428571428 15500000.0 111.45671753876177 i
0.0002057142857142857 15500000.0 109.33063579058339 i
0.00021714285714285715 15500000.0 107.30800862034722 i
0.00022857142857142857 15500000.0 105.41212283099975 i
0.00024 15500000.0 103.66626522548741 i


==> pgfFigures/pgfFiles/alpha_numericalSurface2D.pgf <==
 # Curve (d ; f ; alpha ; 1350 points.)
d f alpha  
8e-05 2024307.2509766365 -1.0385386168698296 
9.142857142857143e-05 2024307.2509766365 -1.2899382895251545 
0.00010285714285714286 2024307.2509766365 -1.241939454368829 
0.00011428571428571428 2024307.2509766365 -0.9626795716795267 
0.00012571428571428572 2024307.2509766365 -0.5202961017359233 
0.00013714285714285713 2024307.2509766365 0.01707349518330567 
0.00014857142857142857 2024307.2509766365 0.5812917587994877 
0.00015999999999999999 2024307.2509766365 1.1042212288339446 
0.00017142857142857143 2024307.2509766365 1.5419463362851316 
0.00018285714285714286 2024307.2509766365 1.9474390772600032 
0.00019428571428571428 2024307.2509766365 2.3978933391426427 
0.0002057142857142857 2024307.2509766365 2.9705030093171354 
0.00021714285714285715 2024307.2509766365 3.7424619751675676 
0.00022857142857142857 2024307.2509766365 4.790964124078015 
0.00024 2024307.2509766365 6.19320334343257 

8e-05 2180023.193359455 -0.8186151723426041 
9.142857142857143e-05 2180023.193359455 -1.0082275120100732 
0.00010285714285714286 2180023.193359455 -0.8944146915666351 
0.00011428571428571428 2180023.193359455 -0.5468597557554528 
0.00012571428571428572 2180023.193359455 -0.035245749319688435 
0.00013714285714285713 2180023.193359455 0.5707442829974928 
0.00014857142857142857 2180023.193359455 1.201427296452931 
0.00015999999999999999 2180023.193359455 1.78712024630346 
0.00017142857142857143 2180023.193359455 2.283112286963315 
0.00018285714285714286 2180023.193359455 2.744581369476306 
0.00019428571428571428 2180023.193359455 3.251677644043642 
0.0002057142857142857 2180023.193359455 3.88455126086653 
0.00021714285714285715 2180023.193359455 4.7233523701461815 
0.00022857142857142857 2180023.193359455 5.8482311220837975 
0.00024 2180023.193359455 7.339337666880593 

8e-05 2335739.135742273 -0.5728782632600319 
9.142857142857143e-05 2335739.135742273 -0.6873102535667138 
0.00010285714285714286 2335739.135742273 -0.49998080289794805 
0.00011428571428571428 2335739.135742273 -0.08075227480584266 
0.00012571428571428572 2335739.135742273 0.5005129671574948 
0.00013714285714285713 2335739.135742273 1.173952559439954 
0.00014857142857142857 2335739.135742273 1.8697041384894306 
0.00015999999999999999 2335739.135742273 2.517905340753812 
0.00017142857142857143 2335739.135742273 3.0738405853157147 
0.00018285714285714286 2335739.135742273 3.593381421796634 
0.00019428571428571428 2335739.135742273 4.157546182452785 
0.0002057142857142857 2335739.135742273 4.84735319954039 
0.00021714285714285715 2335739.135742273 5.743820805315667 
0.00022857142857142857 2335739.135742273 6.927967332034829 
0.00024 2335739.135742273 8.480811111954097 

8e-05 2491455.0781250913 -0.3019393412220042 
9.142857142857143e-05 2491455.0781250913 -0.32939455462626777 
0.00010285714285714286 2491455.0781250913 -0.06132715082306825 
0.00011428571428571428 2491455.0781250913 0.4333032539723836 
0.00012571428571428572 2491455.0781250913 1.0855370435448781 
0.00013714285714285713 2491455.0781250913 1.8264146016792018 
0.00014857142857142857 2491455.0781250913 2.5869763121601492 
0.00015999999999999999 2491455.0781250913 3.2982625587725027 
0.00017142857142857143 2491455.0781250913 3.916177148666048 
0.00018285714285714286 2491455.0781250913 4.496077582450523 
0.00019428571428571428 2491455.0781250913 5.118184784100653 
0.0002057142857142857 2491455.0781250913 5.862719677591173 
0.00021714285714285715 2491455.0781250913 6.809903186896815 
0.00022857142857142857 2491455.0781250913 8.039956235992296 
0.00024 2491455.0781250913 9.63309974885236 

8e-05 2647171.0205079094 -0.006020311137450718 
9.142857142857143e-05 2647171.0205079094 0.06413738413401723 
0.00010285714285714286 2647171.0205079094 0.4198188780148568 
0.00011428571428571428 2647171.0205079094 0.9938392332966631 
0.00012571428571428572 2647171.0205079094 1.7190135127710318 
0.00013714285714285713 2647171.0205079094 2.528156779229555 
0.00014857142857142857 2647171.0205079094 3.354084095463832 
0.00015999999999999999 2647171.0205079094 4.129610524265454 
0.00017142857142857143 2647171.0205079094 4.811760240804266 
0.00018285714285714286 2647171.0205079094 5.454393869763106 
0.00019428571428571428 2647171.0205079094 6.135581148203054 
0.0002057142857142857 2647171.0205079094 6.9333918131851995 
0.00021714285714285715 2647171.0205079094 7.925895601770629 
0.00022857142857142857 2647171.0205079094 9.191162251020419 
0.00024 2647171.0205079094 10.807261497995665 

8e-05 2802886.9628907274 0.314937494427295 
9.142857142857143e-05 2802886.9628907274 0.4924756409131759 
0.00010285714285714286 2802886.9628907274 0.9423926348325634 
0.00011428571428571428 2802886.9628907274 1.5999892957070017 
0.00012571428571428572 2802886.9628907274 2.4005664430580347 
0.00013714285714285713 2802886.9628907274 3.279424896407204 
0.00014857142857142857 2802886.9628907274 4.171865475276057 
0.00015999999999999999 2802886.9628907274 5.013188999186133 
0.00017142857142857143 2802886.9628907274 5.761946551150916 
0.00018285714285714286 2802886.9628907274 6.469690268151614 
0.00019428571428571428 2802886.9628907274 7.211222550661376 
0.0002057142857142857 2802886.9628907274 8.061345799153354 
0.00021714285714285715 2802886.9628907274 9.094862414100696 
0.00022857142857142857 2802886.9628907274 10.386574795976546 
0.00024 2802886.9628907274 12.011285345254057 

8e-05 2958602.905273546 0.6612048759890655 
9.142857142857143e-05 2958602.905273546 0.9552212985761379 
0.00010285714285714286 2958602.905273546 1.505801550185749 
0.00011428571428571428 2958602.905273546 2.2513157325092386 
0.00012571428571428572 2958602.905273546 3.130133947237949 
0.00013714285714285713 2958602.905273546 4.080626296063216 
0.00014857142857142857 2958602.905273546 5.041162880676387 
0.00015999999999999999 2958602.905273546 5.950113802768797 
0.00017142857142857143 2958602.905273546 6.7678885162206806 
0.00018285714285714286 2958602.905273546 7.543053883667814 
0.00019428571428571428 2958602.905273546 8.346216119934873 
0.0002057142857142857 2958602.905273546 9.247981439846534 
0.00021714285714285715 2958602.905273546 10.318956058227469 
0.00022857142857142857 2958602.905273546 11.629746189902344 
0.00024 2958602.905273546 13.25095804969584 

8e-05 3114318.847656364 1.0332214441683705 
9.142857142857143e-05 3114318.847656364 1.4522820850327671 
0.00010285714285714286 3114318.847656364 2.1098013783163 
0.00011428571428571428 3114318.847656364 2.947697416378809 
0.00012571428571428572 3114318.847656364 3.9078882915801305 
0.00013714285714285713 3114318.847656364 4.932292096280102 
0.00014857142857142857 3114318.847656364 5.9628269228385635 
0.00015999999999999999 3114318.847656364 6.94141086361535 
0.00017142857142857143 3114318.847656364 7.830581362345877 
0.00018285714285714286 3114318.847656364 8.675353268267841 
0.00019428571428571428 3114318.847656364 9.54136078199451 
0.0002057142857142857 3114318.847656364 10.494238104139157 
0.00021714285714285715 3114318.847656364 11.59961943531506 
0.00022857142857142857 3114318.847656364 12.923138976135478 
0.00024 3114318.847656364 14.530430927213692 

8e-05 3270034.790039182 1.4315685436212562 
9.142857142857143e-05 3270034.790039182 1.9838045256874122 
0.00010285714285714286 3270034.790039182 2.7544153150149593 
0.00011428571428571428 3270034.790039182 3.6892564993243226 
0.00012571428571428572 3270034.790039182 4.734183666335932 
0.00013714285714285713 3270034.790039182 5.835052403770207 
0.00014857142857142857 3270034.790039182 6.93771829934758 
0.00015999999999999999 3270034.790039182 7.988036940788474 
0.00017142857142857143 3270034.790039182 8.950890683491538 
0.00018285714285714286 3270034.790039182 9.867268953568287 
0.00019428571428571428 3270034.790039182 10.797187944808456 
0.0002057142857142857 3270034.790039182 11.800663851001783 
0.00021714285714285715 3270034.790039182 12.937712865938018 
0.00022857142857142857 3270034.790039182 14.268351183406878 
0.00024 3270034.790039182 15.852594997198118 

8e-05 3425750.7324220007 1.8569531922517213 
9.142857142857143e-05 3425750.7324220007 2.5501305462985147 
0.00010285714285714286 3425750.7324220007 3.43988179241921 
0.00011428571428571428 3425750.7324220007 4.476311079175341 
0.00012571428571428572 3425750.7324220007 5.609522555128441 
0.00013714285714285713 3425750.7324220007 6.789620368840041 
0.00014857142857142857 3425750.7324220007 7.966708668871682 
0.00015999999999999999 3425750.7324220007 9.090891603784888 
0.00017142857142857143 3425750.7324220007 10.129567083911107 
0.00018285714285714286 3425750.7324220007 11.11930806666137 
0.00019428571428571428 3425750.7324220007 12.113981271216614 
0.0002057142857142857 3425750.7324220007 13.167453416757791 
0.00021714285714285715 3425750.7324220007 14.333591222465841 
0.00022857142857142857 3425750.7324220007 15.666261407521699 
0.00024 3425750.7324220007 17.219330691106315 

8e-05 3581466.674804819 2.3101998704008713 
9.142857142857143e-05 3581466.674804819 3.1517712484985836 
0.00010285714285714286 3581466.674804819 4.166622397655405 
0.00011428571428571428 3581466.674804819 5.309346135551449 
0.00012571428571428572 3581466.674804819 6.534535279866828 
0.00013714285714285713 3581466.674804819 7.796782648281653 
0.00014857142857142857 3581466.674804819 9.050681058476043 
0.00015999999999999999 3581466.674804819 10.250823328130103 
0.00017142857142857143 3581466.674804819 11.36725192454319 
0.00018285714285714286 3581466.674804819 12.431807913491575 
0.00019428571428571428 3581466.674804819 13.491782010370773 
0.0002057142857142857 3581466.674804819 14.5944649305763 
0.00021714285714285715 3581466.674804819 15.787147389503676 
0.00022857142857142857 3581466.674804819 17.117120102548398 
0.00024 3581466.674804819 18.631673785105992 

8e-05 3737182.617187637 2.7922481514734256 
9.142857142857143e-05 3737182.617187637 3.789393344077877 
0.00010285714285714286 3737182.617187637 4.935224630256181 
0.00011428571428571428 3737182.617187637 6.18899798131532 
0.00012571428571428572 3737182.617187637 7.50996936856228 
0.00013714285714285713 3737182.617187637 8.857394763304036 
0.00014857142857142857 3737182.617187637 10.190530136847578 
0.00015999999999999999 3737182.617187637 11.468631460499878 
0.00017142857142857143 3737182.617187637 12.664476675288977 
0.00018285714285714286 3737182.617187637 13.804931601127059 
0.00019428571428571428 3737182.617187637 14.930384027647364 
0.0002057142857142857 3737182.617187637 16.081221744483134 
0.00021714285714285715 3737182.617187637 17.297832541267613 
0.00022857142857142857 3737182.617187637 18.620604207634024 
0.00024 3737182.617187637 20.089924533215626 

8e-05 3892898.559570455 3.304154727972162 
9.142857142857143e-05 3892898.559570455 4.463815239465263 
0.00010285714285714286 3892898.559570455 5.746436005148899 
0.00011428571428571428 3892898.559570455 7.116049063189936 
0.00012571428571428572 3892898.559570455 8.536686451755239 
0.00013714285714285713 3892898.559570455 9.972380209011671 
0.00014857142857142857 3892898.559570455 11.387162373126095 
0.00015999999999999999 3892898.559570455 12.745064982265383 
0.00017142857142857143 3892898.559570455 14.021657307877232 
0.00018285714285714286 3892898.559570455 15.238657554532644 
0.00019428571428571428 3892898.559570455 16.429321160083465 
0.0002057142857142857 3892898.559570455 17.626903562381525 
0.00021714285714285715 3892898.559570455 18.86466019927868 
0.00022857142857142857 3892898.559570455 20.17584650862677 
0.00024 3892898.559570455 21.59371792827762 

8e-05 4048614.501953273 3.847098475350065 
9.142857142857143e-05 4048614.501953273 5.176010343971173 
0.00010285714285714286 4048614.501953273 6.601166720195436 
0.00011428571428571428 4048614.501953273 8.091430517769616 
0.00012571428571428572 4048614.501953273 9.615664650440484 
0.00013714285714285713 4048614.501953273 11.142732031954798 
0.00014857142857142857 4048614.501953273 12.641495576059327 
0.00015999999999999999 4048614.501953273 14.080818196500834 
0.00017142857142857143 4048614.501953273 15.43908424068153 
0.00018285714285714286 4048614.501953273 16.73276379062537 
0.00019428571428571428 4048614.501953273 17.987848362011757 
0.0002057142857142857 4048614.501953273 19.23032947052009 
0.00021714285714285715 4048614.501953273 20.486198631829787 
0.00022857142857142857 4048614.501953273 21.781447361620234 
0.00024 4048614.501953273 23.14206717557085 

8e-05 4204330.444336091 4.422386807609347 
9.142857142857143e-05 4204330.444336091 5.927114908356386 
0.00010285714285714286 4204330.444336091 7.5004978269081874 
0.00011428571428571428 4204330.444336091 9.116229499307769 
0.00012571428571428572 4204330.444336091 10.748003861598148 
0.00013714285714285713 4204330.444336091 12.369514849822325 
0.00014857142857142857 4204330.444336091 13.954456400023332 
0.00015999999999999999 4204330.444336091 15.476522448244166 
0.00017142857142857143 4204330.444336091 16.91690730064664 
0.00018285714285714286 4204330.444336091 18.286806743867597 
0.00019428571428571428 4204330.444336091 19.604916934662718 
0.0002057142857142857 4204330.444336091 20.88993402978764 
0.00021714285714285715 4204330.444336091 22.16055418599802 
0.00022857142857142857 4204330.444336091 23.435473560049502 
0.00024 4204330.444336091 24.73338830869774 

8e-05 4360046.38671891 5.031460632246044 
9.142857142857143e-05 4360046.38671891 6.718436488238895 
0.00010285714285714286 4360046.38671891 8.445690453166812 
0.00011428571428571428 4360046.38671891 10.191696801615777 
0.00012571428571428572 4360046.38671891 11.934929808171768 
0.00013714285714285713 4360046.38671891 13.653863747420768 
0.00014857142857142857 4360046.38671891 15.326972893948769 
0.00015999999999999999 4360046.38671891 16.93273152234174 
0.00017142857142857143 4360046.38671891 18.455113743517334 
0.00018285714285714286 4360046.38671891 19.900093013719815 
0.00019428571428571428 4360046.38671891 21.279142625525107 
0.0002057142857142857 4360046.38671891 22.603735871509144 
0.00021714285714285715 4360046.38671891 23.885346044247864 
0.00022857142857142857 4360046.38671891 25.13544643631717 
0.00024 4360046.38671891 26.36551034029302 

8e-05 4515762.329101728 5.675893606751104 
9.142857142857143e-05 4515762.329101728 7.551456796336453 
0.00010285714285714286 4515762.329101728 9.438188911339575 
0.00011428571428571428 4515762.329101728 11.319247461889894 
0.00012571428571428572 4515762.329101728 13.177789958116826 
0.00013714285714285713 4515762.329101728 14.99697391014978 
0.00014857142857142857 4515762.329101728 16.75995682811819 
0.00015999999999999999 4515762.329101728 18.449896222151455 
0.00017142857142857143 4515762.329101728 20.053495338294052 
0.00018285714285714286 4515762.329101728 21.57164036625057 
0.00019428571428571428 4515762.329101728 23.008763231640653 
0.0002057142857142857 4515762.329101728 24.36929586008395 
0.00021714285714285715 4515762.329101728 25.657670177200117 
0.00022857142857142857 4515762.329101728 26.878318108608777 
0.00024 4515762.329101728 28.035671579929584 

8e-05 4671478.271484546 6.357379129037214 
9.142857142857143e-05 4671478.271484546 8.42781917940057 
0.00010285714285714286 4671478.271484546 10.479606364747426 
0.00011428571428571428 4671478.271484546 12.500442724920296 
0.00012571428571428572 4671478.271484546 14.478030299761713 
0.00013714285714285713 4671478.271484546 16.400071129114185 
0.00014857142857142857 4671478.271484546 18.254267252820252 
0.00015999999999999999 4671478.271484546 20.02832071072241 
0.00017142857142857143 4671478.271484546 21.711597759909527 
0.00018285714285714286 4671478.271484546 23.30012152645562 
0.00019428571428571428 4671478.271484546 24.791579353681065 
0.0002057142857142857 4671478.271484546 26.183658584906226 
0.00021714285714285715 4671478.271484546 27.47404656345147 
0.00022857142857142857 4671478.271484546 28.660430632637137 
0.00024 4671478.271484546 29.740498135783614 

8e-05 4827194.213867364 7.077695876723304 
9.142857142857143e-05 4827194.213867364 9.34928658756901 
0.00010285714285714286 4827194.213867364 11.571676494020448 
0.00011428571428571428 4827194.213867364 13.73693633327603 
0.00012571428571428572 4827194.213867364 15.837136842534179 
0.00013714285714285713 4827194.213867364 17.8643487589933 
0.00014857142857142857 4827194.213867364 19.81064281985183 
0.00015999999999999999 4827194.213867364 21.668089762308153 
0.00017142857142857143 4827194.213867364 23.428642288542846 
0.00018285714285714286 4827194.213867364 25.083780960665017 
0.00019428571428571428 4827194.213867364 26.62486830576588 
0.0002057142857142857 4827194.213867364 28.043266850936703 
0.00021714285714285715 4827194.213867364 29.33033912326872 
0.00022857142857142857 4827194.213867364 30.47744764985315 
0.00024 4827194.213867364 31.475954957781262 

8e-05 4982910.156250183 7.838640745527652 
9.142857142857143e-05 4982910.156250183 10.317652065829774 
0.00010285714285714286 4982910.156250183 12.716149847782935 
0.00011428571428571428 4982910.156250183 15.030363163532725 
0.00012571428571428572 4982910.156250183 17.256521085224747 
0.00013714285714285713 4982910.156250183 19.39085268500459 
0.00014857142857142857 4982910.156250183 21.42958703501787 
0.00015999999999999999 4982910.156250183 23.36895320741016 
0.00017142857142857143 4982910.156250183 25.20340710935738 
0.00018285714285714286 4982910.156250183 26.920311988156573 
0.00019428571428571428 4982910.156250183 28.50525792613508 
0.0002057142857142857 4982910.156250183 29.943835005620276 
0.00021714285714285715 4982910.156250183 31.2216333089395 
0.00022857142857142857 4982910.156250183 32.324242918420104 
0.00024 4982910.156250183 33.23725391638944 

8e-05 5138626.098633001 8.641918798100633 
9.142857142857143e-05 5138626.098633001 11.334583561019699 
0.00010285714285714286 5138626.098633001 13.914612828039136 
0.00011428571428571428 5138626.098633001 16.38214737776235 
0.00012571428571428572 5138626.098633001 18.73732798879275 
0.00013714285714285713 5138626.098633001 20.98029543973373 
0.00014857142857142857 5138626.098633001 23.111190509188724 
0.00015999999999999999 5138626.098633001 25.130153975761115 
0.00017142857142857143 5138626.098633001 27.03405565983998 
0.00018285714285714286 5138626.098633001 28.806681548956956 
0.00019428571428571428 5138626.098633001 30.428546672429352 
0.0002057142857142857 5138626.098633001 31.880166059574478 
0.00021714285714285715 5138626.098633001 33.14205473970964 
0.00022857142857142857 5138626.098633001 34.19472774215214 
0.00024 5138626.098633001 35.018700096219284 

8e-05 5294342.041015819 9.488986464959023 
9.142857142857143e-05 5294342.041015819 12.401393185345617 
0.00010285714285714286 5294342.041015819 15.168216412190143 
0.00011428571428571428 5294342.041015819 17.793216516649117 
0.00012571428571428572 5294342.041015819 20.28015386987906 
0.00013714285714285713 5294342.041015819 22.632788843036483 
0.00014857142857142857 5294342.041015819 24.854881807277913 
0.00015999999999999999 5294342.041015819 26.950193133759846 
0.00017142857142857143 5294342.041015819 28.917906238374734 
0.00018285714285714286 5294342.041015819 30.738896715958578 
0.00019428571428571428 5294342.041015819 32.38946320608332 
0.0002057142857142857 5294342.041015819 33.84590434832091 
0.00021714285714285715 5294342.041015819 35.084518782243244 
0.00022857142857142857 5294342.041015819 36.08160514742227 
0.00024 5294342.041015819 36.81346208342994 

8e-05 5450057.983398637 10.38085972255628 
9.142857142857143e-05 5450057.983398637 13.518743327192574 
0.00010285714285714286 5450057.983398637 16.477327189808936 
0.00011428571428571428 5450057.983398637 19.26363396410147 
0.00012571428571428572 5450057.983398637 21.884686303766244 
0.00013714285714285713 5450057.983398637 24.347506862499355 
0.00014857142857142857 5450057.983398637 26.65911829399689 
0.00015999999999999999 5450057.983398637 28.82654325195492 
0.00017142857142857143 5450057.983398637 30.85115445432708 
0.00018285714285714286 5450057.983398637 32.71172487609705 
0.00019428571428571428 5450057.983398637 34.381377556506045 
0.0002057142857142857 5450057.983398637 35.833235534795314 
0.00021714285714285715 5450057.983398637 37.040421850206066 
0.00022857142857142857 5450057.983398637 37.976059541979524 
0.00024 5450057.983398637 38.6132716493569 

8e-05 5605773.925781455 11.317922881076726 
9.142857142857143e-05 5605773.925781455 14.686338996654044 
0.00010285714285714286 5605773.925781455 17.84115655563619 
0.00011428571428571428 5605773.925781455 20.792206552206554 
0.00012571428571428572 5605773.925781455 23.54931998054853 
0.00013714285714285713 5605773.925781455 26.122327834845493 
0.00014857142857142857 5605773.925781455 28.521061109280858 
0.00015999999999999999 5605773.925781455 30.755350798037984 
0.00017142857142857143 5605773.925781455 32.82858864030436 
0.00018285714285714286 5605773.925781455 34.718409355283676 
0.00019428571428571428 5605773.925781455 36.39600840718369 
0.0002057142857142857 5605773.925781455 37.83258126021221 
0.00021714285714285715 5605773.925781455 38.99932337857699 
0.00022857142857142857 5605773.925781455 39.867430226485794 
0.00024 5605773.925781455 40.408097268146406 

8e-05 5761489.868164274 12.299797681906407 
9.142857142857143e-05 5761489.868164274 15.902696639702954 
0.00010285714285714286 5761489.868164274 19.257472809159303 
0.00011428571428571428 5761489.868164274 22.376174431735464 
0.00012571428571428572 5761489.868164274 25.270849748891493 
0.00013714285714285713 5761489.868164274 27.9535470020874 
0.00014857142857142857 5761489.868164274 30.436314432783238 
0.00015999999999999999 5761489.868164274 32.731200282439026 
0.00017142857142857143 5761489.868164274 34.843369755413846 
0.00018285714285714286 5761489.868164274 36.75045590766291 
0.00019428571428571428 5761489.868164274 38.423208758040445 
0.0002057142857142857 5761489.868164274 39.83237832540074 
0.00021714285714285715 5761489.868164274 40.94871462859803 
0.00022857142857142857 5761489.868164274 41.74296768648655 
0.00024 5761489.868164274 42.18588751792058 

8e-05 5917205.810547092 13.3253394117543 
9.142857142857143e-05 5917205.810547092 17.16509839780043 
0.00010285714285714286 5917205.810547092 20.72252535492371 
0.00011428571428571428 5917205.810547092 24.011115927589625 
0.00012571428571428572 5917205.810547092 27.04436576026367 
0.00013714285714285713 5917205.810547092 29.83577049741133 
0.00014857142857142857 5917205.810547092 32.398825783498104 
0.00015999999999999999 5917205.810547092 34.74702726298947 
0.00017142857142857143 5917205.810547092 36.886961992148834 
0.00018285714285714286 5917205.810547092 38.797582674431055 
0.00019428571428571428 5917205.810547092 40.45093342508896 
0.0002057142857142857 5917205.810547092 41.81905835937533 
0.00021714285714285715 5917205.810547092 42.87400159254296 
0.00022857142857142857 5917205.810547092 43.58780723984462 
0.00024 5917205.810547092 43.93251941653313 

8e-05 6072921.75292991 14.392799186919117 
9.142857142857143e-05 6072921.75292991 18.469807715676684 
0.00010285714285714286 6072921.75292991 22.231274641059304 
0.00011428571428571428 6072921.75292991 25.691164422455792 
0.00012571428571428572 6072921.75292991 28.86344151925492 
0.00013714285714285713 6072921.75292991 31.762070390845487 
0.00014857142857142857 6072921.75292991 34.40101549661631 
0.00015999999999999999 6072921.75292991 36.79424129595615 
0.00017142857142857143 6072921.75292991 38.949276039043305 
0.00018285714285714286 6072921.75292991 40.84790313921386 
0.00019428571428571428 6072921.75292991 42.46546980059347 
0.0002057142857142857 6072921.75292991 43.7773232273077 
0.00021714285714285715 6072921.75292991 44.75881062348218 
0.00022857142857142857 6072921.75292991 45.38527919324248 
0.00024 6072921.75292991 45.63207614071423 

8e-05 6228637.695312728 15.500129684177802 
9.142857142857143e-05 6228637.695312728 19.812531514875204 
0.00010285714285714286 6228637.695312728 23.77791724653573 
0.00011428571428571428 6228637.695312728 27.409528180309945 
0.00012571428571428572 6228637.695312728 30.720605617348426 
0.00013714285714285713 6228637.695312728 33.724390858801705 
0.00014857142857142857 6228637.695312728 36.43412520582037 
0.00015999999999999999 6228637.695312728 38.863049959554964 
0.00017142857142857143 6228637.695312728 41.01901975453292 
0.00018285714285714286 6228637.695312728 42.888342558789056 
0.00019428571428571428 6228637.695312728 44.4519396737351 
0.0002057142857142857 6228637.695312728 45.690732400782764 
0.00021714285714285715 6228637.695312728 46.58564204134375 
0.00022857142857142857 6228637.695312728 47.11758989682974 
0.00024 6228637.695312728 47.267497268652455 

8e-05 6384353.637695546 16.645344707032365 
9.142857142857143e-05 6384353.637695546 21.18900553934806 
0.00010285714285714286 6384353.637695546 25.35656726464694 
0.00011428571428571428 6384353.637695546 29.159172844717922 
0.00012571428571428572 6384353.637695546 32.60796524134994 
0.00013714285714285713 6384353.637695546 35.71408741633188 
0.00014857142857142857 6384353.637695546 38.488682331452694 
0.00015999999999999999 6384353.637695546 40.94289294850127 
0.00017142857142857143 6384353.637695546 43.08417098463423 
0.00018285714285714286 6384353.637695546 44.905203178478736 
0.00019428571428571428 6384353.637695546 46.39498502402965 
0.0002057142857142857 6384353.637695546 47.54251201528187 
0.00021714285714285715 6384353.637695546 48.33677964623023 
0.00022857142857142857 6384353.637695546 48.76678341086959 
0.00024 6384353.637695546 48.82151880319483 

8e-05 6540069.580078364 17.826814130037928 
9.142857142857143e-05 6540069.580078364 22.595520312493342 
0.00010285714285714286 6540069.580078364 26.961881801856197 
0.00011428571428571428 6540069.580078364 30.9334510054989 
0.00012571428571428572 6540069.580078364 34.51778033079385 
0.00013714285714285713 6540069.580078364 37.72242218511347 
0.00014857142857142857 6540069.580078364 40.5549289758302 
0.00015999999999999999 6540069.580078364 43.022853110316404 
0.00017142857142857143 6540069.580078364 45.132444691316294 
0.00018285714285714286 6540069.580078364 46.88474460306093 
0.00019428571428571428 6540069.580078364 48.27949142515318 
0.0002057142857142857 6540069.580078364 49.31642373719594 
0.00021714285714285715 6540069.580078364 49.99528011879201 
0.00022857142857142857 6540069.580078364 50.315799149544254 
0.00024 6540069.580078364 50.27771940905554 

8e-05 6695785.522461182 19.04340590327396 
9.142857142857143e-05 6695785.522461182 24.02923612648822 
0.00010285714285714286 6695785.522461182 28.589450138278544 
0.00011428571428571428 6695785.522461182 32.726495428653855 
0.00012571428571428572 6695785.522461182 36.442819487623126 
0.00013714285714285713 6695785.522461182 39.74086980519527 
0.00014857142857142857 6695785.522461182 42.623093871379275 
0.00015999999999999999 6695785.522461182 45.091939176184056 
0.00017142857142857143 6695785.522461182 47.15165097884432 
0.00018285714285714286 6695785.522461182 48.81366561549764 
0.00019428571428571428 6695785.522461182 50.09121719150733 
0.0002057142857142857 6695785.522461182 50.99753981223676 
0.00021714285714285715 6695785.522461182 51.54586758304924 
0.00022857142857142857 6695785.522461182 51.74943460930807 
0.00024 6695785.522461182 51.621474996376605 

8e-05 6851501.464844001 20.294454954258512 
9.142857142857143e-05 6851501.464844001 25.48823345942234 
0.00010285714285714286 6851501.464844001 30.235878655494197 
0.00011428571428571428 6851501.464844001 34.53330791208091 
0.00012571428571428572 6851501.464844001 38.37643859878934 
0.00013714285714285713 6851501.464844001 41.76118808522634 
0.00014857142857142857 6851501.464844001 44.68347374099875 
0.00015999999999999999 6851501.464844001 47.13921293571344 
0.00017142857142857143 6851501.464844001 49.12991356675729 
0.00018285714285714286 6851501.464844001 50.679445642637326 
0.00019428571428571428 6851501.464844001 51.81726969964058 
0.0002057142857142857 6851501.464844001 52.57284627405415 
0.00021714285714285715 6851501.464844001 52.97563590216509 
0.00022857142857142857 6851501.464844001 53.05509912026044 
0.00024 6851501.464844001 52.84069646462726 

8e-05 7007217.40722682 21.57960153422319 
9.142857142857143e-05 7007217.40722682 26.971345575310977 
0.00010285714285714286 7007217.40722682 31.89862228448832 
0.00011428571428571428 7007217.40722682 36.34959780170364 
0.00012571428571428572 7007217.40722682 40.31243826690533 
0.00013714285714285713 7007217.40722682 43.77530982004181 
0.00014857142857142857 7007217.40722682 46.72637860106152 
0.00015999999999999999 7007217.40722682 49.15381074991284 
0.00017142857142857143 7007217.40722682 51.05579095523587 
0.00018285714285714286 7007217.40722682 52.470578100437244 
0.00019428571428571428 7007217.40722682 53.446449617615315 
0.0002057142857142857 7007217.40722682 54.03168293886841 
0.00021714285714285715 7007217.40722682 54.274555496294816 
0.00022857142857142857 7007217.40722682 54.223344721992895 
0.00024 7007217.40722682 53.92632804806097 

8e-05 7162933.349609638 22.898569108038608 
9.142857142857143e-05 7162933.349609638 28.477872131562645 
0.00010285714285714286 7162933.349609638 33.57567720562393 
0.00011428571428571428 7162933.349609638 38.171490426465674 
0.00012571428571428572 7162933.349609638 42.24481789033115 
0.00013714285714285713 7162933.349609638 45.77516569346354 
0.00014857142857142857 7162933.349609638 48.74203993210615 
0.00015999999999999999 7162933.349609638 51.12494670250214 
0.00017142857142857143 7162933.349609638 52.91837734157252 
0.00018285714285714286 7162933.349609638 54.176764148949125 
0.00019428571428571428 7162933.349609638 54.969524664941574 
0.0002057142857142857 7162933.349609638 55.366076429859454 
0.00021714285714285715 7162933.349609638 55.435836984012354 
0.00022857142857142857 7162933.349609638 55.24822386770984 
0.00024 7162933.349609638 54.87265462126156 

8e-05 7318649.291992456 24.250944216663402 
9.142857142857143e-05 7318649.291992456 30.00726978321083 
0.00010285714285714286 7318649.291992456 35.26524899153653 
0.00011428571428571428 7318649.291992456 39.995225506078874 
0.00012571428571428572 7318649.291992456 44.16754299127628 
0.00013714285714285713 7318649.291992456 47.752545111567116 
0.00014857142857142857 7318649.291992456 50.7205755313898 
0.00015999999999999999 7318649.291992456 53.04197791518266 
0.00017142857142857143 7318649.291992456 54.70745279406269 
0.00018285714285714286 7318649.291992456 55.78912816586076 
0.00019428571428571428 7318649.291992456 56.37948889508637 
0.0002057142857142857 7318649.291992456 56.571019846248944 
0.00021714285714285715 7318649.291992456 56.456205883857976 
0.00022857142857142857 7318649.291992456 56.12753187242291 
0.00024 7318649.291992456 55.6774826764532 

8e-05 7474365.234375274 25.635995981255974 
9.142857142857143e-05 7474365.234375274 31.55888267338245 
0.00010285714285714286 7474365.234375274 36.965472938921884 
0.00011428571428571428 7474365.234375274 41.816926863052366 
0.00012571428571428572 7474365.234375274 46.07440453095203 
0.00013714285714285713 7474365.234375274 49.69906602779897 
0.00014857142857142857 7474365.234375274 52.65207143877132 
0.00015999999999999999 7474365.234375274 54.894580849047166 
0.00017142857142857143 7474365.234375274 56.41372090781524 
0.00018285714285714286 7474365.234375274 57.300484520306355 
0.00019428571428571428 7474365.234375274 57.67183115576203 
0.0002057142857142857 7474365.234375274 57.64472028342374 
0.00021714285714285715 7474365.234375274 57.33611137253292 
0.00022857142857142857 7474365.234375274 56.862963892331045 
0.00024 7474365.234375274 56.34223731205958 

8e-05 7630081.176758092 27.052548834940634 
9.142857142857143e-05 7630081.176758092 33.131740066830886 
0.00010285714285714286 7630081.176758092 38.67422136720978 
0.00011428571428571428 7630081.176758092 43.63248053833492 
0.00012571428571428572 7630081.176758092 47.959005382463864 
0.00013714285714285713 7630081.176758092 51.6062837018542 
0.00014857142857142857 7630081.176758092 54.52680329876353 
0.00015999999999999999 7630081.176758092 56.67305197544942 
0.00017142857142857143 7630081.176758092 58.02913794983781 
0.00018285714285714286 7630081.176758092 58.70565110252798 
0.00019428571428571428 7630081.176758092 58.844801729787605 
0.0002057142857142857 7630081.176758092 58.588800127884284 
0.00021714285714285715 7630081.176758092 58.079856593085715 
0.00022857142857142857 7630081.176758092 57.4601814216595 
0.00024 7630081.176758092 56.87198490987329 

8e-05 7785797.11914091 28.498907062415636 
9.142857142857143e-05 7785797.11914091 34.72442500029394 
0.00010285714285714286 7785797.11914091 40.389003961710394 
0.00011428571428571428 7785797.11914091 45.43752692447642 
0.00012571428571428572 7785797.11914091 49.814876866403495 
0.00013714285714285713 7785797.11914091 53.46593676530304 
0.00014857142857142857 7785797.11914091 56.335589598986516 
0.00015999999999999999 7785797.11914091 58.368718345265385 
0.00017142857142857143 7785797.11914091 59.54731167525974 
0.00018285714285714286 7785797.11914091 60.00178103332433 
0.00019428571428571428 7785797.11914091 59.89964355712258 
0.0002057142857142857 7785797.11914091 59.40841638431791 
0.00021714285714285715 7785797.11914091 58.69561665257374 
0.00022857142857142857 7785797.11914091 57.92876149955346 
0.00024 7785797.11914091 57.275368062920506 

8e-05 7941513.061523728 29.972824032559604 
9.142857142857143e-05 7941513.061523728 36.33500843143191 
0.00010285714285714286 7941513.061523728 42.10695434125237 
0.00011428571428571428 7941513.061523728 47.22755658122173 
0.00012571428571428572 7941513.061523728 51.635709970540745 
0.00013714285714285713 7941513.061523728 55.27030932841014 
0.00014857142857142857 7941513.061523728 58.07024947403071 
0.00015999999999999999 7941513.061523728 59.97442522660313 
0.00017142857142857143 7941513.061523728 60.96393261377248 
0.00018285714285714286 7941513.061523728 61.18867249696062 
0.00019428571428571428 7941513.061523728 60.84074694603378 
0.0002057142857142857 7941513.061523728 60.112258030858186 
0.00021714285714285715 7941513.061523728 59.19530782129998 
0.00022857142857142857 7941513.061523728 58.28199838722537 
0.00024 7941513.061523728 57.564431798500586 

8e-05 8097229.003906546 31.471509333530875 
9.142857142857143e-05 8097229.003906546 37.96104318145332 
0.00010285714285714286 8097229.003906546 43.824893644129325 
0.00011428571428571428 8097229.003906546 48.99809391219805 
0.00012571428571428572 8097229.003906546 53.41567717629866 
0.00013714285714285713 8097229.003906546 57.01267662707028 
0.00014857142857142857 8097229.003906546 59.72412545515211 
0.00015999999999999999 8097229.003906546 61.4850568511833 
0.00017142857142857143 8097229.003906546 62.27719336023976 
0.00018285714285714286 8097229.003906546 62.269014945144264 
0.00019428571428571428 8097229.003906546 61.67569092315638 
0.0002057142857142857 8097229.003906546 60.71239061153568 
0.00021714285714285715 8097229.003906546 59.59428332754171 
0.00022857142857142857 8097229.003906546 58.53653838843399 
0.00024 8097229.003906546 57.754325111472106 

8e-05 8252944.946289365 32.991669938439856 
9.142857142857143e-05 8252944.946289365 39.59961517662178 
0.00010285714285714286 8252944.946289365 45.53946343288327 
0.00011428571428571428 8252944.946289365 50.74495156654761 
0.00012571428571428572 8252944.946289365 55.14981643693811 
0.00013714285714285713 8252944.946289365 58.687794903378084 
0.00014857142857142857 8252944.946289365 61.29262382519083 
0.00015999999999999999 8252944.946289365 62.89804006169963 
0.00017142857142857143 8252944.946289365 63.48814950519462 
0.00018285714285714286 8252944.946289365 63.24853417983281 
0.00019428571428571428 8252944.946289365 62.41514514273808 
0.0002057142857142857 8252944.946289365 61.22393345103428 
0.00021714285714285715 8252944.946289365 59.91085016184526 
0.00022857142857142857 8252944.946289365 58.71184633229484 
0.00024 8252944.946289365 57.862873019506885 

8e-05 8408660.888672182 34.52958473767031 
9.142857142857143e-05 8408660.888672182 41.24745178895933 
0.00010285714285714286 8408660.888672182 47.24732073897405 
0.00011428571428571428 8408660.888672182 52.46453685564963 
0.00012571428571428572 8408660.888672182 56.83444540692118 
0.00013714285714285713 8408660.888672182 60.29239166072385 
0.00014857142857142857 8408660.888672182 62.77372088499282 
0.00015999999999999999 8408660.888672182 64.21377834766315 
0.00017142857142857143 8408660.888672182 64.60097769070295 
0.00018285714285714286 8408660.888672182 64.13600605221164 
0.00019428571428571428 8408660.888672182 63.07261894432156 
0.0002057142857142857 8408660.888672182 61.66457187916511 
0.00021714285714285715 8408660.888672182 60.16562036887461 
0.00022857142857142857 8408660.888672182 58.82951992558245 
0.00024 8408660.888672182 57.91002606142095 

8e-05 8564376.831055 36.08121406051532 
9.142857142857143e-05 8564376.831055 42.9010861593765 
0.00010285714285714286 8564376.831055 48.94538514296393 
0.00011428571428571428 8564376.831055 54.15418764697767 
0.00012571428571428572 8564376.831055 58.46757030711774 
0.00013714285714285713 8564376.831055 61.82560975908413 
0.00014857142857142857 8564376.831055 64.16838263857692 
0.00015999999999999999 8564376.831055 65.43596558129605 
0.00017142857142857143 8564376.831055 65.62309130826519 
0.00018285714285714286 8564376.831055 64.94311688180203 
0.00019428571428571428 8564376.831055 63.66405544954791 
0.0002057142857142857 8564376.831055 62.05392015914418 
0.00021714285714285715 8564376.831055 60.380724158232105 
0.00022857142857142857 8564376.831055 58.91248059445306 
0.00024 8564376.831055 57.91720261544832 

8e-05 8720092.77343782 37.642346645479144 
9.142857142857143e-05 8720092.77343782 44.55707173571116 
0.00010285714285714286 8720092.77343782 50.63112110662803 
0.00011428571428571428 8720092.77343782 55.812509127445615 
0.00012571428571428572 8720092.77343782 60.04925016737968 
0.00013714285714285713 8720092.77343782 63.28935859564609 
0.00014857142857142857 8720092.77343782 65.4808487814607 
0.00015999999999999999 8720092.77343782 66.57173509403925 
0.00017142857142857143 8720092.77343782 66.56508235476676 
0.00018285714285714286 8720092.77343782 65.68415719370459 
0.00019428571428571428 8720092.77343782 64.20727669308327 
0.0002057142857142857 8720092.77343782 62.41275793513333 
0.00021714285714285715 8720092.77343782 60.578918002085274 
0.00022857142857142857 8720092.77343782 58.98407397616964 
0.00024 8720092.77343782 57.90654293961691 

8e-05 8875808.715820638 39.20878570873172 
9.142857142857143e-05 8875808.715820638 46.21223374440734 
0.00010285714285714286 8875808.715820638 52.30282969768243 
0.00011428571428571428 8875808.715820638 57.43967591299166 
0.00012571428571428572 8875808.715820638 61.58187473476984 
0.00013714285714285713 8875808.715820638 64.68852850745168 
0.00014857142857142857 8875808.715820638 66.71873957547196 
0.00015999999999999999 8875808.715820638 67.63161028326536 
0.00017142857142857143 8875808.715820638 67.44046839926578 
0.00018285714285714286 8875808.715820638 66.37554338790339 
0.00019428571428571428 8875808.715820638 64.72129013760753 
0.0002057142857142857 8875808.715820638 62.76216353680746 
0.00021714285714285715 8875808.715820638 60.782618473932516 
0.00022857142857142857 8875808.715820638 59.067109837411984 
0.00024 8875808.715820638 57.90009251567518 

8e-05 9031524.658203457 40.77657326314597 
9.142857142857143e-05 9031524.658203457 47.86393578583772 
0.00010285714285714286 9031524.658203457 53.95991484303713 
0.00011428571428571428 9031524.658203457 59.03765838380563 
0.00012571428571428572 9031524.658203457 63.07031435720459 
0.00013714285714285713 9031524.658203457 66.03103071229538 
0.00014857142857142857 9031524.658203457 67.89295539813946 
0.00015999999999999999 9031524.658203457 68.62923636379817 
0.00017142857142857143 9031524.658203457 68.26523532171652 
0.00018285714285714286 9031524.658203457 67.03516903787343 
0.00019428571428571428 9031524.658203457 65.22546804163159 
0.0002057142857142857 9031524.658203457 63.12256286235348 
0.00021714285714285715 9031524.658203457 61.0128840294017 
0.00022857142857142857 9031524.658203457 59.18286207213885 
0.00024 9031524.658203457 57.91892751992745 

8e-05 9187240.600586275 42.3422477431183 
9.142857142857143e-05 9187240.600586275 49.51033253902231 
0.00010285714285714286 9187240.600586275 55.60308323775362 
0.00011428571428571428 9187240.600586275 60.61033017299444 
0.00012571428571428572 9187240.600586275 64.52190367842695 
0.00013714285714285713 9187240.600586275 67.32763408773337 
0.00014857142857142857 9187240.600586275 69.01735173459586 
0.00015999999999999999 9187240.600586275 69.58088695269663 
0.00017142857142857143 9187240.600586275 69.0571778187719 
0.00018285714285714286 9187240.600586275 67.68159338177387 
0.00019428571428571428 9187240.600586275 65.73861043370873 
0.0002057142857142857 9187240.600586275 63.51270576658272 
0.00021714285714285715 9187240.600586275 61.28835617240205 
0.00022857142857142857 9187240.600586275 59.35003844317293 
0.00024 9187240.600586275 57.982229370901585 

8e-05 9342956.542969093 43.90312456687279 
9.142857142857143e-05 9342956.542969093 51.15057597338318 
0.00010285714285714286 9342956.542969093 57.23443669960968 
0.00011428571428571428 9342956.542969093 62.1634173549314 
0.00012571428571428572 9342956.542969093 65.94622854872735 
0.00013714285714285713 9342956.542969093 68.59158089037665 
0.00014857142857142857 9342956.542969093 70.10818498925838 
0.00015999999999999999 9342956.542969093 70.50475145475158 
0.00017142857142857143 9342956.542969093 69.83504908007038 
0.00018285714285714286 9342956.542969093 68.33307939376867 
0.00019428571428571428 9342956.542969093 66.27790210823548 
0.0002057142857142857 9342956.542969093 63.94857693585981 
0.00021714285714285715 9342956.542969093 61.6241635890306 
0.00022857142857142857 9342956.542969093 59.58372178013685 
0.00024 9342956.542969093 58.106311221567495 

8e-05 9498672.48535191 45.457583068101485 
9.142857142857143e-05 9498672.48535191 52.78494425749236 
0.00010285714285714286 9498672.48535191 58.85742291397724 
0.00011428571428571428 9498672.48535191 63.70426017315059 
0.00012571428571428572 9498672.48535191 67.35469717060687 
0.00013714285714285713 9498672.48535191 69.83797504194055 
0.00014857142857142857 9498672.48535191 71.18333492274614 
0.00015999999999999999 9498672.48535191 71.42001794861807 
0.00017142857142857143 9498672.48535191 70.61753784303774 
0.00018285714285714286 9498672.48535191 69.00649868103386 
0.00019428571428571428 9498672.48535191 66.85777712552212 
0.0002057142857142857 9498672.48535191 64.44224983941822 
0.00021714285714285715 9498672.48535191 62.03079348563772 
0.00022857142857142857 9498672.48535191 59.89428472709635 
0.00024 9498672.48535191 58.303600226709726 

8e-05 9654388.427734729 47.00533714523689 
9.142857142857143e-05 9654388.427734729 54.414870662157526 
0.00010285714285714286 9654388.427734729 60.4766257818904 
0.00011428571428571428 9654388.427734729 65.24137524194089 
0.00012571428571428572 9654388.427734729 68.75989177981438 
0.00013714285714285713 9654388.427734729 71.0829481330163 
0.00014857142857142857 9654388.427734729 72.26131703905203 
0.00015999999999999999 9654388.427734729 72.34577123542694 
0.00017142857142857143 9654388.427734729 71.4220961130808 
0.00018285714285714286 9654388.427734729 69.71612767669033 
0.00019428571428571428 9654388.427734729 67.48871458436675 
0.0002057142857142857 9654388.427734729 65.00070549422115 
0.00021714285714285715 9654388.427734729 62.51294906436469 
0.00022857142857142857 9654388.427734729 60.286293952908466 
0.00024 9654388.427734729 58.58158881796363 

8e-05 9810104.370117547 48.54766223961658 
9.142857142857143e-05 9810104.370117547 56.0428641514918 
0.00010285714285714286 9810104.370117547 62.09739929865617 
0.00011428571428571428 9810104.370117547 66.78382925680681 
0.00012571428571428572 9810104.370117547 70.17471560164093 
0.00013714285714285713 9810104.370117547 72.34261990885564 
0.00014857142857142857 9810104.370117547 73.3601037541481 
0.00015999999999999999 9810104.370117547 73.29972871321547 
0.00017142857142857143 9810104.370117547 72.26364692235484 
0.00018285714285714286 9810104.370117547 70.47237276026273 
0.00019428571428571428 9810104.370117547 68.17601116623567 
0.0002057142857142857 9810104.370117547 65.62466707957017 
0.00021714285714285715 9810104.370117547 63.0684454395627 
0.00022857142857142857 9810104.370117547 60.75745118550978 
0.00024 9810104.370117547 58.94178925670785 

8e-05 9965820.312500365 50.0875493083374 
9.142857142857143e-05 9965820.312500365 57.67233289758016 
0.00010285714285714286 9965820.312500365 63.725377007721754 
0.00011428571428571428 9965820.312500365 68.34046267603469 
0.00012571428571428572 9965820.312500365 71.61137093979144 
0.00013714285714285713 9965820.312500365 73.63188283626454 
0.00014857142857142857 9965820.312500365 74.49577940272647 
0.00015999999999999999 9965820.312500365 74.29684167644973 
0.00017142857142857143 9965820.312500365 73.15321289926146 
0.00018285714285714286 9965820.312500365 71.28048513120733 
0.00019428571428571428 9965820.312500365 68.91861263688763 
0.0002057142857142857 9965820.312500365 66.30754968090265 
0.00021714285714285715 9965820.312500365 63.68725052785269 
0.00022857142857142857 9965820.312500365 61.29766944233808 
0.00024 9965820.312500365 59.37876068895908 

8e-05 10121536.254883183 51.62975868562996 
9.142857142857143e-05 10121536.254883183 59.307343902857 
0.00010285714285714286 10121536.254883183 65.36591869721381 
0.00011428571428571428 10121536.254883183 69.91903066066195 
0.00012571428571428572 10121536.254883183 73.08022738516294 
0.00013714285714285713 10121536.254883183 74.96305646267838 
0.00014857142857142857 10121536.254883183 75.68106548516982 
0.00015999999999999999 10121536.254883183 75.34780204459877 
0.00017142857142857143 10121536.254883183 74.09652801884201 
0.00018285714285714286 10121536.254883183 72.1393624294369 
0.00019428571428571428 10121536.254883183 69.70813858383613 
0.0002057142857142857 10121536.254883183 67.03468978949225 
0.00021714285714285715 10121536.254883183 64.35084935385785 
0.00022857142857142857 10121536.254883183 61.888450584385595 
0.00024 10121536.254883183 59.87932678852805 

8e-05 10277252.197266001 53.180753993348894 
9.142857142857143e-05 10277252.197266001 60.95237103029959 
0.00010285714285714286 10277252.197266001 67.02358036930063 
0.00011428571428571428 10277252.197266001 71.5253536948144 
0.00012571428571428572 10277252.197266001 74.58866269130331 
0.00013714285714285713 10277252.197266001 76.34447904322967 
0.00014857142857142857 10277252.197266001 76.92377443505596 
0.00015999999999999999 10277252.197266001 76.4575205512445 
0.00017142857142857143 10277252.197266001 75.09273040353202 
0.00018285714285714286 10277252.197266001 73.04058231275219 
0.00019428571428571428 10277252.197266001 70.52829592701308 
0.0002057142857142857 10277252.197266001 67.78309089442274 
0.00021714285714285715 10277252.197266001 65.03218686308918 
0.00022857142857142857 10277252.197266001 62.502803481120466 
0.00024 10277252.197266001 60.422160396624605 

8e-05 10432968.13964882 54.748508308828015 
9.142857142857143e-05 10432968.13964882 62.612091519083464 
0.00010285714285714286 10432968.13964882 68.70170213742733 
0.00011428571428571428 10432968.13964882 73.16258361191149 
0.00012571428571428572 10432968.13964882 76.13997939058775 
0.00013714285714285713 10432968.13964882 77.779132921508 
0.00014857142857142857 10432968.13964882 78.22528765272409 
0.00015999999999999999 10432968.13964882 77.62368703228788 
0.00017142857142857143 10432968.13964882 76.13328350336921 
0.00018285714285714286 10432968.13964882 73.96786548960965 
0.00019428571428571428 10432968.13964882 71.35493040976874 
0.0002057142857142857 10432968.13964882 68.52197568260613 
0.00021714285714285715 10432968.13964882 65.6964987268813 
0.00022857142857142857 10432968.13964882 63.105996961353824 
0.00024 10432968.13964882 60.977967804783276 

8e-05 10588684.082031637 56.342189616722 
9.142857142857143e-05 10588684.082031637 64.29127671234461 
0.00010285714285714286 10588684.082031637 70.40218876701039 
0.00011428571428571428 10588684.082031637 74.83068189588757 
0.00012571428571428572 10588684.082031637 77.73251221414434 
0.00013714285714285713 10588684.082031637 79.26343583694896 
0.00014857142857142857 10588684.082031637 79.57920887946962 
0.00015999999999999999 10588684.082031637 78.83558745687458 
0.00017142857142857143 10588684.082031637 77.20133011140217 
0.00018285714285714286 10588684.082031637 74.89720509357133 
0.00019428571428571428 10588684.082031637 72.1569830809712 
0.0002057142857142857 10588684.082031637 69.21443475119088 
0.00021714285714285715 10588684.082031637 66.30333078181944 
0.00022857142857142857 10588684.082031637 63.65744185044596 
0.00024 10588684.082031637 61.51053863465958 

8e-05 10744400.024414456 57.97174608928842 
9.142857142857143e-05 10744400.024414456 65.99477814744341 
0.00010285714285714286 10744400.024414456 72.1255002669534 
0.00011428571428571428 10744400.024414456 76.52616863163335 
0.00012571428571428572 10744400.024414456 79.35903942529823 
0.00013714285714285713 10744400.024414456 80.78636883176304 
0.00014857142857142857 10744400.024414456 80.97041303484274 
0.00015999999999999999 10744400.024414456 80.0734282183523 
0.00017142857142857143 10744400.024414456 78.2717337324989 
0.00018285714285714286 10744400.024414456 75.7979015930585 
0.00019428571428571428 10744400.024414456 72.8985669821992 
0.0002057142857142857 10744400.024414456 69.82036508208918 
0.00021714285714285715 10744400.024414456 66.80993107489658 
0.00022857142857142857 10744400.024414456 64.11390014278955 
0.00024 10744400.024414456 61.9789074679362 

8e-05 10900115.966797274 59.647418453817025 
9.142857142857143e-05 10900115.966797274 67.72753961195708 
0.00010285714285714286 10900115.966797274 73.87078252495131 
0.00011428571428571428 10900115.966797274 78.24213752959616 
0.00012571428571428572 10900115.966797274 81.00659496268804 
0.00013714285714285713 10900115.966797274 82.32914516102335 
0.00014857142857142857 10900115.966797274 82.37477846139859 
0.00015999999999999999 10900115.966797274 81.30848520061014 
0.00017142857142857143 10900115.966797274 79.3120810468585 
0.00018285714285714286 10900115.966797274 76.63468299396017 
0.00019428571428571428 10900115.966797274 73.5422333671358 
0.0002057142857142857 10900115.966797274 70.30067449160597 
0.00021714285714285715 10900115.966797274 67.1759486925913 
0.00022857142857142857 10900115.966797274 64.4339982953124 
0.00024 10900115.966797274 62.34076562498987 

8e-05 11055831.909180092 61.37920192623304 
9.142857142857143e-05 11055831.909180092 69.4944956702519 
0.00010285714285714286 11055831.909180092 75.63598531744516 
0.00011428571428571428 11055831.909180092 79.96847212329708 
0.00012571428571428572 11055831.909180092 82.65675734329189 
0.00013714285714285713 11055831.909180092 83.8656422329139 
0.00014857142857142857 11055831.909180092 83.75992804764734 
0.00015999999999999999 11055831.909180092 82.50441604297646 
0.00017142857142857143 11055831.909180092 80.28487610432481 
0.00018285714285714286 11055831.909180092 77.37095263687272 
0.00019428571428571428 11055831.909180092 74.05325867573991 
0.0002057142857142857 11055831.909180092 70.62240725604606 
0.00021714285714285715 11055831.909180092 67.36901141291077 
0.00022857142857142857 11055831.909180092 64.58368418145372 
0.00024 11055831.909180092 62.55703859679458 

8e-05 11211547.85156291 63.17626389207052 
9.142857142857143e-05 11211547.85156291 71.30019513063267 
0.00010285714285714286 11211547.85156291 77.41779621184367 
0.00011428571428571428 11211547.85156291 81.69218568661968 
0.00012571428571428572 11211547.85156291 84.286482105877 
0.00013714285714285713 11211547.85156291 85.36380402053186 
0.00014857142857142857 11211547.85156291 85.08726998150046 
0.00015999999999999999 11211547.85156291 83.61999853969908 
0.00017142857142857143 11211547.85156291 81.15101728404761 
0.00018285714285714286 11211547.85156291 77.97298995548046 
0.00019428571428571428 11211547.85156291 74.40448933293577 
0.0002057142857142857 11211547.85156291 70.76408819535162 
0.00021714285714285715 11211547.85156291 67.37035932166614 
0.00022857142857142857 11211547.85156291 64.54187549081743 
0.00024 11211547.85156291 62.597209481743576 

8e-05 11367263.79394573 65.04630404320858 
9.142857142857143e-05 11367263.79394573 73.14806069769463 
0.00010285714285714286 11367263.79394573 79.21131634192253 
0.00011428571428571428 11367263.79394573 83.39787843095547 
0.00012571428571428572 11367263.79394573 85.86955441985666 
0.00013714285714285713 11367263.79394573 86.78815176368921 
0.00014857142857142857 11367263.79394573 86.31547791751636 
0.00015999999999999999 11367263.79394573 84.61334033640124 
0.00017142857142857143 11367263.79394573 81.87439010444405 
0.00018285714285714286 11367263.79394573 78.41465282189286 
0.00019428571428571428 11367263.79394573 74.58099771803285 
0.0002057142857142857 11367263.79394573 70.72029402214915 
0.00021714285714285715 11367263.79394573 67.17941096352678 
0.00022857142857142857 11367263.79394573 64.305217771451 
0.00024 11367263.79394573 62.44458367520682 

8e-05 11522979.736328548 66.99483755965039 
9.142857142857143e-05 11522979.736328548 75.03937070162648 
0.00010285714285714286 11522979.736328548 81.00961323211023 
0.00011428571428571428 11522979.736328548 85.0684443554396 
0.00012571428571428572 11522979.736328548 87.3787432759526 
0.00013714285714285713 11522979.736328548 88.1033891979873 
0.00014857142857142857 11522979.736328548 87.40526132588164 
0.00015999999999999999 11522979.736328548 85.44723886397362 
0.00017142857142857143 11522979.736328548 82.42705381045033 
0.00018285714285714286 11522979.736328548 78.68184933889461 
0.00019428571428571428 11522979.736328548 74.58362141673845 
0.0002057142857142857 11522979.736328548 70.50436601141384 
0.00021714285714285715 11522979.736328548 66.81607909035266 
0.00022857142857142857 11522979.736328548 63.890756620986906 
0.00024 11522979.736328548 62.10039457074851 

8e-05 11678695.678711366 69.02440641840894 
9.142857142857143e-05 11678695.678711366 76.97226285023812 
0.00010285714285714286 11678695.678711366 82.80351248133091 
0.00011428571428571428 11678695.678711366 86.68627730317405 
0.00012571428571428572 11678695.678711366 88.78867930725433 
0.00013714285714285713 11678695.678711366 89.27884048505854 
0.00014857142857142857 11678695.678711366 88.32488282807344 
0.00015999999999999999 11678695.678711366 86.09492832778587 
0.00017142857142857143 11678695.678711366 82.79414284828842 
0.00018285714285714286 11678695.678711366 78.77586774409704 
0.00019428571428571428 11678695.678711366 74.43048824233357 
0.0002057142857142857 11678695.678711366 70.14838957011982 
0.00021714285714285715 11678695.678711366 66.31995695457755 
0.00022857142857142857 11678695.678711366 63.335575622828614 
0.00024 11678695.678711366 61.58563080199479 

8e-05 11834411.621094184 71.13378374998726 
9.142857142857143e-05 11834411.621094184 78.94119318098822 
0.00010285714285714286 11834411.621094184 84.58207766335909 
0.00011428571428571428 11834411.621094184 88.23519331036364 
0.00012571428571428572 11834411.621094184 90.07929623526582 
0.00013714285714285713 11834411.621094184 90.29314255132938 
0.00014857142857142857 11834411.621094184 89.05548837181829 
0.00015999999999999999 11834411.621094184 86.54508980999631 
0.00017142857142857143 11834411.621094184 82.97740526162556 
0.00018285714285714286 11834411.621094184 78.71470225246102 
0.00019428571428571428 11834411.621094184 74.15595059075592 
0.0002057142857142857 11834411.621094184 69.70012008476341 
0.00021714285714285715 11834411.621094184 65.74618054273675 
0.00022857142857142857 11834411.621094184 62.693101772929154 
0.00024 11834411.621094184 60.939853583593816 

8e-05 11990127.563477002 73.31731314027903 
9.142857142857143e-05 11990127.563477002 80.937221571796 
0.00010285714285714286 11990127.563477002 86.33405165868308 
0.00011428571428571428 11990127.563477002 89.70302858113686 
0.00012571428571428572 11990127.563477002 91.23937751935397 
0.00013714285714285713 11990127.563477002 91.13832365353102 
0.00014857142857142857 11990127.563477002 89.59509216386466 
0.00015999999999999999 11990127.563477002 86.80490823055152 
0.00017142857142857143 11990127.563477002 82.99640562037305 
0.00018285714285714286 11990127.563477002 78.53185244644983 
0.00019428571428571428 11990127.563477002 73.80692540848736 
0.0002057142857142857 11990127.563477002 69.21730120619105 
0.00021714285714285715 11990127.563477002 65.15865653926632 
0.00022857142857142857 11990127.563477002 62.02666810741863 
0.00024 11990127.563477002 60.21701261035342 

8e-05 12145843.50585982 75.56458075230296 
9.142857142857143e-05 12145843.50585982 82.94921481069514 
0.00010285714285714286 12145843.50585982 88.0501086604293 
0.00011428571428571428 12145843.50585982 91.08445611874704 
0.00012571428571428572 12145843.50585982 92.2694510028899 
0.00013714285714285713 12145843.50585982 91.82228713009938 
0.00014857142857142857 12145843.50585982 89.96015831761704 
0.00015999999999999999 12145843.50585982 86.90025838268443 
0.00017142857142857143 12145843.50585982 82.88686986789017 
0.00018285714285714286 12145843.50585982 78.27263021721119 
0.00019428571428571428 12145843.50585982 73.43726559997148 
0.0002057142857142857 12145843.50585982 68.76050218549507 
0.00021714285714285715 12145843.50585982 64.62206614310593 
0.00022857142857142857 12145843.50585982 61.401683642128106 
0.00024 12145843.50585982 59.479080851885584 

8e-05 12301559.448242638 77.8606135770886 
9.142857142857143e-05 12301559.448242638 84.96567182998376 
0.00010285714285714286 12301559.448242638 89.7252881219555 
0.00011428571428571428 12301559.448242638 92.38320604504071 
0.00012571428571428572 12301559.448242638 93.18316919127635 
0.00013714285714285713 12301559.448242638 92.36892115269937 
0.00014857142857142857 12301559.448242638 90.18420552134667 
0.00015999999999999999 12301559.448242638 86.87276588925526 
0.00017142857142857143 12301559.448242638 82.69633410154272 
0.00018285714285714286 12301559.448242638 77.98859501564947 
0.00019428571428571428 12301559.448242638 73.10122174209663 
0.0002057142857142857 12301559.448242638 68.38588739140535 
0.00021714285714285715 12301559.448242638 64.1942650740967 
0.00022857142857142857 12301559.448242638 60.878027900691826 
0.00024 12301559.448242638 58.78884898171183 

8e-05 12457275.390625456 80.18671425076639 
9.142857142857143e-05 12457275.390625456 86.97658773650255 
0.00010285714285714286 12457275.390625456 91.36073167827456 
0.00011428571428571428 12457275.390625456 93.61282613705303 
0.00012571428571428572 12457275.390625456 94.00655117380853 
0.00013714285714285713 12457275.390625456 92.81558684951172 
0.00014857142857142857 12457275.390625456 90.31361322513311 
0.00015999999999999999 12457275.390625456 86.77431036164333 
0.00017142857142857143 12457275.390625456 82.47794766031365 
0.00018285714285714286 12457275.390625456 77.7311518836175 
0.00019428571428571428 12457275.390625456 72.84713913432911 
0.0002057142857142857 12457275.390625456 68.13912551522253 
0.00021714285714285715 12457275.390625456 63.92032712907193 
0.00022857142857142857 12457275.390625456 60.50396007865146 
0.00024 12457275.390625456 58.20324046673522 

8e-05 12612991.333008274 82.52189806939333 
9.142857142857143e-05 12612991.333008274 88.97475285864205 
0.00010285714285714286 12612991.333008274 92.96400549990973 
0.00011428571428571428 12612991.333008274 94.79548315989267 
0.00012571428571428572 12612991.333008274 94.77501300528715 
0.00013714285714285713 12612991.333008274 93.20842220278954 
0.00014857142857142857 12612991.333008274 90.40153791909611 
0.00015999999999999999 12612991.333008274 86.66018732090319 
0.00017142857142857143 12612991.333008274 82.28370470384561 
0.00018285714285714286 12612991.333008274 77.54545287931218 
0.00019428571428571428 12612991.333008274 72.71230178763028 
0.0002057142857142857 12612991.333008274 68.05112136912732 
0.00021714285714285715 12612991.333008274 63.82878156413057 
0.00022857142857142857 12612991.333008274 60.31215231296746 
0.00024 12612991.333008274 57.76810355596534 

8e-05 12768707.275391093 84.84473608888553 
9.142857142857143e-05 12768707.275391093 90.95613858618951 
0.00010285714285714286 12768707.275391093 94.54780094760473 
0.00011428571428571428 12768707.275391093 95.9589327605936 
0.00012571428571428572 12768707.275391093 95.52874361261854 
0.00013714285714285713 12768707.275391093 93.59644309114202 
0.00014857142857142857 12768707.275391093 90.50124078362647 
0.00015999999999999999 12768707.275391093 86.58234627753431 
0.00017142857142857143 12768707.275391093 82.15837022775627 
0.00018285714285714286 12768707.275391093 77.4655275588958 
0.00019428571428571428 12768707.275391093 72.71943426298482 
0.0002057142857142857 12768707.275391093 68.13570633205511 
0.00021714285714285715 12768707.275391093 63.92995975813839 
0.00022857142857142857 12768707.275391093 60.31781053326656 
0.00024 12768707.275391093 57.51487464947139 

8e-05 12924423.21777391 87.13528482541595 
9.142857142857143e-05 12924423.21777391 92.91939255825463 
0.00010285714285714286 12924423.21777391 96.12738786357458 
0.00011428571428571428 12924423.21777391 97.13236101231342 
0.00012571428571428572 12924423.21777391 96.30740227540882 
0.00013714285714285713 12924423.21777391 94.02560192379838 
0.00014857142857142857 12924423.21777391 90.66005022841983 
0.00015999999999999999 12924423.21777391 86.58383746021073 
0.00017142857142857143 12924423.21777391 82.13497408575878 
0.00018285714285714286 12924423.21777391 77.51115135425106 
0.00019428571428571428 12924423.21777391 72.87498071052477 
0.0002057142857142857 12924423.21777391 68.38907359941706 
0.00021714285714285715 12924423.21777391 64.21604146576502 
0.00022857142857142857 12924423.21777391 60.518495754405826 
0.00024 12924423.21777391 57.459047910176615 

8e-05 13080139.160156729 89.37674278074314 
9.142857142857143e-05 13080139.160156729 94.86475056465032 
0.00010285714285714286 13080139.160156729 97.71755792535329 
0.00011428571428571428 13080139.160156729 98.3420635933917 
0.00012571428571428572 13080139.160156729 97.14516629930536 
0.00013714285714285713 13080139.160156729 94.53376477363395 
0.00014857142857142857 13080139.160156729 90.91475774691718 
0.00015999999999999999 13080139.160156729 86.69504394969482 
0.00017142857142857143 13080139.160156729 82.23220256692095 
0.00018285714285714286 13080139.160156729 77.68653460120697 
0.00019428571428571428 13080139.160156729 73.1690215095787 
0.0002057142857142857 13080139.160156729 68.7906447490619 
0.00021714285714285715 13080139.160156729 64.66238577668236 
0.00022857142857142857 13080139.160156729 60.89522604946587 
0.00024 13080139.160156729 57.600147024438215 

8e-05 13235855.102539547 91.55653476628251 
9.142857142857143e-05 13235855.102539547 96.79277232156369 
0.00010285714285714286 13235855.102539547 99.32982986343336 
0.00011428571428571428 13235855.102539547 99.60783097901586 
0.00012571428571428572 13235855.102539547 98.06689925543549 
0.00013714285714285713 13235855.102539547 95.14715827981658 
0.00014857142857142857 13235855.102539547 91.28873163928351 
0.00015999999999999999 13235855.102539547 86.93174292096053 
0.00017142857142857143 13235855.102539547 82.45357341194635 
0.00018285714285714286 13235855.102539547 77.98063519923657 
0.00019428571428571428 13235855.102539547 73.57659806980125 
0.0002057142857142857 13235855.102539547 69.30513181061039 
0.00021714285714285715 13235855.102539547 65.22990620863393 
0.00022857142857142857 13235855.102539547 61.41459105084188 
0.00024 13235855.102539547 57.92285612420423 

8e-05 13391571.044922365 93.66667017675466 
9.142857142857143e-05 13391571.044922365 98.7032532769513 
0.00010285714285714286 13391571.044922365 100.97047812133513 
0.00011428571428571428 13391571.044922365 100.94058726173766 
0.00012571428571428572 13391571.044922365 99.08582324999044 
0.00013714285714285713 13391571.044922365 95.87842863792504 
0.00014857142857142857 13391571.044922365 91.79064597737298 
0.00015999999999999999 13391571.044922365 87.2947178201658 
0.00017142857142857143 13391571.044922365 82.78806315683028 
0.00018285714285714286 13391571.044922365 78.36880673267397 
0.00019428571428571428 13391571.044922365 74.06024973169963 
0.0002057142857142857 13391571.044922365 69.88569333791004 
0.00021714285714285715 13391571.044922365 65.86843873530795 
0.00022857142857142857 13391571.044922365 62.03178710789615 
0.00024 13391571.044922365 58.39903963967738 

8e-05 13547286.987305183 95.70340333763815 
9.142857142857143e-05 13547286.987305183 100.59453510849511 
0.00010285714285714286 13547286.987305183 102.63964381241324 
0.00011428571428571428 13547286.987305183 102.34146432390077 
0.00012571428571428572 13547286.987305183 100.202731517466 
0.00013714285714285713 13547286.987305183 96.72618026761727 
0.00014857142857142857 13547286.987305183 92.4145454488628 
0.00015999999999999999 13547286.987305183 87.77056193571094 
0.00017142857142857143 13547286.987305183 83.21184457428369 
0.00018285714285714286 13547286.987305183 78.81552809715788 
0.00019428571428571428 13547286.987305183 74.57362720852404 
0.0002057142857142857 13547286.987305183 70.47815661257285 
0.00021714285714285715 13547286.987305183 66.52113101349472 
0.00022857142857142857 13547286.987305183 62.69456511548031 
0.00024 13547286.987305183 58.99047362272016 

8e-05 13703002.929688003 97.6663814507284 
9.142857142857143e-05 13703002.929688003 102.46328596342897 
0.00010285714285714286 13703002.929688003 104.33149502671476 
0.00011428571428571428 13703002.929688003 103.80218833226233 
0.00012571428571428572 13703002.929688003 101.40654557174811 
0.00013714285714285713 13703002.929688003 97.67574643684874 
0.00014857142857142857 13703002.929688003 93.14097061924072 
0.00015999999999999999 13703002.929688003 88.33339781060049 
0.00017142857142857143 13703002.929688003 83.69088698629567 
0.00018285714285714286 13703002.929688003 79.27801425645774 
0.00019428571428571428 13703002.929688003 75.06603501490936 
0.0002057142857142857 13703002.929688003 71.02620465547302 
0.00021714285714285715 13703002.929688003 67.1297785719713 
0.00022857142857142857 13703002.929688003 63.34801215822679 
0.00024 13703002.929688003 59.652160808062035 

8e-05 13858718.872070821 99.55754988197529 
9.142857142857143e-05 13858718.872070821 104.30466566936519 
0.00010285714285714286 13858718.872070821 106.03516175292626 
0.00011428571428571428 13858718.872070821 105.30643907969866 
0.00012571428571428572 13858718.872070821 102.67589859672263 
0.00013714285714285713 13858718.872070821 98.70094125103833 
0.00014857142857142857 13858718.872070821 93.93896798968598 
0.00015999999999999999 13858718.872070821 88.94737975970574 
0.00017142857142857143 13858718.872070821 84.18426952110093 
0.00018285714285714286 13858718.872070821 79.71049828572703 
0.00019428571428571428 13858718.872070821 75.48761907840272 
0.0002057142857142857 13858718.872070821 71.4771849239466 
0.00021714285714285715 13858718.872070821 67.64074884717724 
0.00022857142857142857 13858718.872070821 63.93986387291333 
0.00024 13858718.872070821 60.33608302597343 

8e-05 14014434.81445364 101.38008114919728 
9.142857142857143e-05 14014434.81445364 106.11265895322649 
0.00010285714285714286 14014434.81445364 107.73601012617279 
0.00011428571428571428 14014434.81445364 106.83172281638232 
0.00012571428571428572 14014434.81445364 103.98138517220133 
0.00013714285714285713 14014434.81445364 99.76658534197601 
0.00014857142857142857 14014434.81445364 94.76891147405257 
0.00015999999999999999 14014434.81445364 89.56995171677717 
0.00017142857142857143 14014434.81445364 84.64808878693756 
0.00018285714285714286 14014434.81445364 80.06888367508724 
0.00019428571428571428 14014434.81445364 75.7946919402213 
0.0002057142857142857 14014434.81445364 71.78786914133485 
0.00021714285714285715 14014434.81445364 68.01077083742283 
0.00022857142857142857 14014434.81445364 64.4257525874804 
0.00024 14014434.81445364 60.99516995050256 

8e-05 14170150.756836457 103.13752464211841 
9.142857142857143e-05 14170150.756836457 107.88031612118552 
0.00010285714285714286 14170150.756836457 109.41680562981689 
0.00011428571428571428 14170150.756836457 108.3513104466668 
0.00012571428571428572 14170150.756836457 105.28814785038945 
0.00013714285714285713 14170150.756836457 100.83163511963902 
0.00014857142857142857 14170150.756836457 95.58608953306975 
0.00015999999999999999 14170150.756836457 90.1558283693359 
0.00017142857142857143 14170150.756836457 85.03978278525207 
0.00018285714285714286 14170150.756836457 80.31533945027458 
0.00019428571428571428 14170150.756836457 75.95449891202014 
0.0002057142857142857 14170150.756836457 71.92926171810552 
0.00021714285714285715 14170150.756836457 68.21162841614739 
0.00022857142857142857 14170150.756836457 64.77359955376257 
0.00024 14170150.756836457 61.58717567856766 

8e-05 14325866.699219275 104.83327864883275 
9.142857142857143e-05 14325866.699219275 109.5997505584562 
0.00010285714285714286 14325866.699219275 111.05850492118975 
0.00011428571428571428 14325866.699219275 109.83597059838868 
0.00012571428571428572 14325866.699219275 106.55857645140814 
0.00013714285714285713 14325866.699219275 101.85275134160345 
0.00014857142857142857 14325866.699219275 96.34492413032976 
0.00015999999999999999 14325866.699219275 90.6615236789423 
0.00017142857142857143 14325866.699219275 85.32255440253675 
0.00018285714285714286 14325866.699219275 80.42232293117007 
0.00019428571428571428 14325866.699219275 75.94871144863981 
0.0002057142857142857 14325866.699219275 71.88960213874333 
0.00021714285714285715 14325866.699219275 68.2328771852781 
0.00022857142857142857 14325866.699219275 64.96641877204156 
0.00024 14325866.699219275 62.07810908283117 

8e-05 14481582.641602093 106.47039938272765 
9.142857142857143e-05 14481582.641602093 111.26198969396306 
0.00010285714285714286 14481582.641602093 112.64077163744065 
0.00011428571428571428 14481582.641602093 111.25552944863352 
0.00012571428571428572 14481582.641602093 107.7550473630149 
0.00013714285714285713 14481582.641602093 102.78810961605788 
0.00014857142857142857 14481582.641602093 97.00350044323571 
0.00015999999999999999 14481582.641602093 91.05000408002152 
0.00017142857142857143 14481582.641602093 85.4694086479946 
0.00018285714285714286 14481582.641602093 80.37551781315867 
0.00019428571428571428 14481582.641602093 75.7751391276236 
0.0002057142857142857 14481582.641602093 71.67508014349929 
0.00021714285714285715 14481582.641602093 68.08214841289549 
0.00022857142857142857 14481582.641602093 65.00315148792214 
0.00024 14481582.641602093 62.44489692068907 

8e-05 14637298.583984911 108.05170014164935 
9.142857142857143e-05 14637298.583984911 112.85702374770818 
0.00010285714285714286 14637298.583984911 114.14264788845125 
0.00011428571428571428 14637298.583984911 112.58055925863769 
0.00012571428571428572 14637298.583984911 108.84274455302666 
0.00013714285714285713 14637298.583984911 103.60119046637736 
0.00014857142857142857 14637298.583984911 97.5278836934489 
0.00015999999999999999 14637298.583984911 91.29481092900042 
0.00017142857142857143 14637298.583984911 85.4662047214575 
0.00018285714285714286 14637298.583984911 80.17528103391113 
0.00019428571428571428 14637298.583984911 75.44750168311882 
0.0002057142857142857 14637298.583984911 71.30832848583799 
0.00021714285714285715 14637298.583984911 67.78322325882604 
0.00022857142857142857 14637298.583984911 64.89764781884047 
0.00024 14637298.583984911 62.67706398263867 

8e-05 14793014.52636773 109.58005798135976 
9.142857142857143e-05 14793014.52636773 114.37445755172894 
0.00010285714285714286 14793014.52636773 115.54389116909547 
0.00011428571428571428 14793014.52636773 113.78454069145617 
0.00012571428571428572 14793014.52636773 109.79258797680797 
0.00013714285714285713 14793014.52636773 104.26421488314764 
0.00014857142857142857 14793014.52636773 97.89560326847213 
0.00015999999999999999 14793014.52636773 91.38293499077832 
0.00017142857142857143 14793014.52636773 85.31317149353703 
0.00018285714285714286 14793014.52636773 79.83639256211507 
0.00019428571428571428 14793014.52636773 74.99345756735326 
0.0002057142857142857 14793014.52636773 70.82522588009246 
0.00021714285714285715 14793014.52636773 67.37255687117342 
0.00022857142857142857 14793014.52636773 64.67630991143697 
0.00024 14793014.52636773 62.77734437172392 

8e-05 14948730.468750548 111.05882910756526 
9.142857142857143e-05 14948730.468750548 115.80495257987042 
0.00010285714285714286 14948730.468750548 116.82719634149768 
0.00011428571428571428 14948730.468750548 114.84658071571586 
0.00012571428571428572 14948730.468750548 110.58412602579351 
0.00013714285714285713 14948730.468750548 104.76085259499936 
0.00014857142857142857 14948730.468750548 98.09778074660211 
0.00015999999999999999 14948730.468750548 91.31593080387042 
0.00017142857142857143 14948730.468750548 85.0245981192067 
0.00018285714285714286 14948730.468750548 79.38617816154814 
0.00019428571428571428 14948730.468750548 74.45134142896575 
0.0002057142857142857 14948730.468750548 70.27075841953042 
0.00021714285714285715 14948730.468750548 66.89509963131313 
0.00022857142857142857 14948730.468750548 64.37503556238482 
0.00024 14948730.468750548 62.76123671081644 

8e-05 15104446.411133366 112.49227254437714 
9.142857142857143e-05 15104446.411133366 117.14224323457648 
0.00010285714285714286 15104446.411133366 117.98099673492023 
0.00011428571428571428 15104446.411133366 115.75432359101644 
0.00012571428571428572 15104446.411133366 111.20801434847303 
0.00013714285714285713 15104446.411133366 105.08785955289825 
0.00014857142857142857 15104446.411133366 98.13964974990002 
0.00015999999999999999 15104446.411133366 91.1091754850864 
0.00017142857142857143 15104446.411133366 84.62682411761463 
0.00018285714285714286 15104446.411133366 78.86137026083841 
0.00019428571428571428 15104446.411133366 73.86618534166058 
0.0002057142857142857 15104446.411133366 69.69464078698405 
0.00021714285714285715 15104446.411133366 66.4001080237116 
0.00022857142857142857 15104446.411133366 64.03595847874615 
0.00024 15104446.411133366 62.65556357899055 

8e-05 15260162.353516184 113.88589246095403 
9.142857142857143e-05 15260162.353516184 118.3851534091582 
0.00010285714285714286 15260162.353516184 119.00208214755028 
0.00011428571428571428 15260162.353516184 116.50633219127356 
0.00012571428571428572 15260162.353516184 111.66755705547136 
0.00013714285714285713 15260162.353516184 105.25541025528705 
0.00014857142857142857 15260162.353516184 98.03954530586397 
0.00015999999999999999 15260162.353516184 90.78961572234549 
0.00017142857142857143 15260162.353516184 84.15503866129899 
0.00018285714285714286 15260162.353516184 78.30428584498816 
0.00019428571428571428 15260162.353516184 73.28559263710083 
0.0002057142857142857 15260162.353516184 69.14719440132478 
0.00021714285714285715 15260162.353516184 65.93732650134778 
0.00022857142857142857 15260162.353516184 63.704224300857625 
0.00024 15260162.353516184 62.4961231635421 

8e-05 15415878.295899002 115.24663121983613 
9.142857142857143e-05 15415878.295899002 119.5389363032437 
0.00010285714285714286 15415878.295899002 119.8971584967361 
0.00011428571428571428 15415878.295899002 117.1131717109392 
0.00012571428571428572 15415878.295899002 111.97884985647893 
0.00013714285714285713 15415878.295899002 105.28606684398123 
0.00014857142857142857 15415878.295899002 97.82669658407198 
0.00015999999999999999 15415878.295899002 90.39261298737709 
0.00017142857142857143 15415878.295899002 83.64958243408432 
0.00018285714285714286 15415878.295899002 77.75894118262882 
0.00019428571428571428 15415878.295899002 72.75591796100757 
0.0002057142857142857 15415878.295899002 68.67574149721759 
0.00021714285714285715 15415878.295899002 65.5536405192559 
0.00022857142857142857 15415878.295899002 63.42484375511943 
0.00024 15415878.295899002 62.32457993280525 

8e-05 15571594.23828182 116.58287451897296 
9.142857142857143e-05 15571594.23828182 120.6154653055599 
0.00010285714285714286 15571594.23828182 120.68276850187077 
0.00011428571428571428 15571594.23828182 117.59674250130858 
0.00012571428571428572 15571594.23828182 112.16934569727637 
0.00013714285714285713 15571594.23828182 105.21253648317715 
0.00014857142857142857 15571594.23828182 97.53827325241392 
0.00015999999999999999 15571594.23828182 89.95851439838974 
0.00017142857142857143 15571594.23828182 83.15237287835352 
0.00018285714285714286 15571594.23828182 77.26757990493762 
0.00019428571428571428 15571594.23828182 72.31902125462037 
0.0002057142857142857 15571594.23828182 68.32158270388005 
0.00021714285714285715 15571594.23828182 65.29015002919502 
0.00022857142857142857 15571594.23828182 63.23960900704354 
0.00024 15571594.23828182 62.18484541390391 

8e-05 15727310.180664638 117.90426278313842 
9.142857142857143e-05 15727310.180664638 121.63219125358916 
0.00010285714285714286 15727310.180664638 121.38352190652792 
0.00011428571428571428 15727310.180664638 117.98791760129144 
0.00012571428571428572 15727310.180664638 112.27504119721671 
0.00013714285714285713 15727310.180664638 105.07455555364056 
0.00014857142857142857 15727310.180664638 97.21612352989985 
0.00015999999999999999 15727310.180664638 89.52940798533143 
0.00017142857142857143 15727310.180664638 82.70383026882962 
0.00018285714285714286 15727310.180664638 76.8678456875179 
0.00019428571428571428 15727310.180664638 72.00966803807732 
0.0002057142857142857 15727310.180664638 68.11751111718881 
0.00021714285714285715 15727310.180664638 65.17958872153336 
0.00022857142857142857 15727310.180664638 63.18411464779193 
0.00024 15727310.180664638 62.11930269264545 

8e-05 15883026.123047456 119.22133521763114 
9.142857142857143e-05 15883026.123047456 122.61014425785633 
0.00010285714285714286 15883026.123047456 122.0290648103961 
0.00011428571428571428 15883026.123047456 118.32298122526541 
0.00012571428571428572 15883026.123047456 112.3367778524793 
0.00013714285714285713 15883026.123047456 104.91533904205282 
0.00014857142857142857 15883026.123047456 96.90354914400102 
0.00015999999999999999 15883026.123047456 89.14629250833892 
0.00017142857142857143 15883026.123047456 82.34041425686837 
0.00018285714285714286 15883026.123047456 76.59060259853864 
0.00019428571428571428 15883026.123047456 71.85350651408588 
0.0002057142857142857 15883026.123047456 68.08577498424616 
0.00021714285714285715 15883026.123047456 65.24405698975559 
0.00022857142857142857 15883026.123047456 63.285001511350295 
0.00024 15883026.123047456 62.16525752976638 


==> pgfFigures/pgfFiles/bimodal160_80_2D.pgf <==
 # Curve (f ; FLG0 ; FLG25 ; FLG50 ; FLG75 ; FLG100 ; 90 points.)
f FLG0 FLG25 FLG50 FLG75 FLG100  
2024307.2509766365 -1.038538616869829 -0.40288738309632066 -0.5725554925040555 0.2104240050552363 1.1042212288339457 i
2180023.193359455 -0.8186151723426036 -0.03753026212722972 -0.07805235197536575 0.8115520795498867 1.7871202463034621 i
2335739.135742273 -0.5728782632600314 0.3540955616463606 0.46410219982883516 1.458764348057045 2.5179053407538134 i
2491455.0781250913 -0.30193934122200405 0.7730041590204152 1.0523550334978622 2.1524840322565026 3.2982625587725054 i
2647171.0205079094 -0.006020311137450563 1.2200969968351743 1.6856532806741384 2.893124900322121 4.129610524265456 i
2802886.9628907274 0.31493749442729496 1.6962131887727652 2.3632805806408044 3.6810906048462257 5.013188999186137 i
2958602.905273546 0.6612048759890655 2.202163465587783 3.0847522132400327 4.516773227999964 5.950113802768799 i
3114318.847656364 1.0332214441683703 2.7387547288127165 3.8497465750702533 5.400551374093294 6.941410863615357 i
3270034.790039182 1.4315685436212562 3.30680936002893 4.658060091114453 6.332788218736714 7.988036940788478 i
3425750.7324220007 1.85695319225172 3.9071819594552393 5.509578023180104 7.313829953278342 9.090891603784893 i
3581466.674804819 2.310199870400871 4.540775302337503 6.404256717063758 8.34400506586619 10.250823328130114 i
3737182.617187637 2.7922481514734243 5.20855670064103 7.342114599629815 9.423624847199196 11.468631460499882 i
3892898.559570455 3.3041547279721613 5.911575416809896 8.323230162021115 10.552985333033295 12.745064982265394 i
4048614.501953273 3.847098475350063 6.650981098118395 9.34774542334509 11.732370482803343 14.080818196500843 i
4204330.444336091 4.422386807609345 7.42804216880729 10.41587294885976 12.962055569656524 15.476522448244172 i
4360046.38671891 5.031460632246043 8.244161484618719 11.527903253639277 14.242308283188354 16.932731522341747 i
4515762.329101728 5.675893606751103 9.10088407452181 12.684207148737357 15.573382655150809 18.44989622215146 i
4671478.271484546 6.35737912903721 9.999888355467709 13.885224159399257 16.955497442861837 20.028320710722422 i
4827194.213867364 7.077695876723302 10.942948129771228 15.131423843558707 18.388786277838836 21.66808976230816 i
4982910.156250183 7.83864074552765 11.931849230083111 16.423222894530657 19.87320287986327 23.36895320741017 i
5138626.098633001 8.64191879810063 12.96824468488999 17.760840188108215 21.408363743272453 25.130153975761125 i
5294342.041015819 9.488986464959016 14.053440252860005 19.14407919511232 22.993317637311378 26.95019313375986 i
5450057.983398637 10.380859722556277 15.18812281689516 20.572047703476013 24.626251348113254 28.826543251954938 i
5605773.925781455 11.317922881076722 16.372077886638543 22.042859879792974 26.304175863840243 30.755350798037995 i
5761489.868164274 12.299797681906405 17.60397899000821 23.553405647056884 28.022677418917233 32.73120028243903 i
5917205.810547092 13.325339411754294 18.881347225838955 25.099292823505635 29.775839587566384 34.74702726298949 i
6072921.75292991 14.392799186919111 20.20074717214625 26.675039520472154 31.55641698816879 36.79424129595616 i
6228637.695312728 15.500129684177798 21.558201738767192 28.274510532175658 33.356259809213796 38.86304995955497 i
6384353.637695546 16.645344707032354 22.949710831998733 29.891487592892542 35.16688554111708 40.942892948501296 i
6540069.580078364 17.826814130037917 24.371708150315136 31.520203237522452 36.980032917415556 43.02285311031644 i
6695785.522461182 19.04340590327396 25.821322400706322 33.15569248317907 38.78805466483841 45.091939176184084 i
6851501.464844001 20.294454954258505 27.296400571553495 34.793906601566775 40.584092875541785 47.13921293571346 i
7007217.40722682 21.57960153422318 28.795342027851735 36.43162870034167 42.36207477238886 49.15381074991286 i
7162933.349609638 22.898569108038593 30.316837733996586 38.06628233094805 44.116618000142296 51.124946702502164 i
7318649.291992456 24.25094421666339 31.859604041607447 39.695723413770665 45.84293395632896 53.0419779151827 i
7474365.234375274 25.635995981255963 33.42216827023951 41.31807432361506 47.53678608664468 54.89458084904718 i
7630081.176758092 27.052548834940627 35.00272894122706 42.931623103175276 49.19452325843033 56.673051975449425 i
7785797.11914091 28.498907062415622 36.599090167293724 44.534785138790845 50.813181113650415 58.36871834526539 i
7941513.061523728 29.972824032559593 38.2086588803893 46.12611187117141 52.3906296872186 59.97442522660316 i
8097229.003906546 31.47150933353088 39.82849128750472 47.704327716620334 53.92574041491432 61.48505685118333 i
8252944.946289365 32.99166993843984 41.45537655717267 49.26837782071383 55.41854570182087 62.89804006169968 i
8408660.888672182 34.52958473767029 43.085948082644386 50.81747230430349 56.87036639973867 64.21377834766318 i
8564376.831055 36.08121406051531 44.716814192016315 52.35111560163195 58.28388524131217 65.43596558129607 i
8720092.77343782 37.64234664547912 46.344700481929465 53.86911174820417 59.66314690261415 66.57173509403927 i
8875808.715820638 39.2087857087317 47.9665953096398 55.371538070224254 61.013467826549096 67.63161028326536 i
9031524.658203457 40.77657326314596 49.57988900801614 56.85868095168952 62.341241345026276 68.62923636379819 i
9187240.600586275 42.34224774311828 51.182496853707434 58.33092862203389 63.65362618186102 69.58088695269666 i
9342956.542969093 43.90312456687277 52.77295643860093 59.78861770075639 64.9581094169013 70.50475145475161 i
9498672.48535191 45.457583068101464 54.35049229632214 61.23183312978887 66.26193901962397 71.4200179486181 i
9654388.427734729 47.00533714523688 55.9150442547141 62.66016584213513 67.57142714423972 72.34577123542695 i
9810104.370117547 48.547662239616564 57.467259995581585 64.07243999491402 68.89113520447098 73.29972871321549 i
9965820.312500365 50.087549308337394 59.008454761019195 65.46643296653096 70.22296780722424 74.29684167644976 i
10121536.254883183 51.62975868562993 60.54053960938232 66.83862756011615 71.5652281534398 75.34780204459878 i
10277252.197266001 53.18075399334888 62.06591227640949 68.1840567786962 72.91172588992724 76.45752055124454 i
10432968.13964882 54.748508308827994 63.58729216562203 69.49632382860715 74.25108141654457 77.62368703228789 i
10588684.082031637 56.342189616721996 65.10746830055918 70.76789476081576 75.56643475574211 78.83558745687458 i
10744400.024414456 57.9717460892884 66.62892637936415 71.99075283131882 76.83582672615046 80.07342821835232 i
10900115.966797274 59.64741845381701 68.1533413480625 73.15745399293266 78.03353955405767 81.30848520061015 i
11055831.909180092 61.37920192623301 69.68097429599717 74.26252256960628 79.13260459178973 82.50441604297647 i
11211547.85156291 63.17626389207051 71.21009247511151 75.30399058851212 80.10844436008173 83.61999853969908 i
11367263.79394573 65.04630404320851 72.73661243381854 76.2847612531301 80.94320621280693 84.61334033640125 i
11522979.736328548 66.99483755965036 74.25420132174253 77.21343142222909 81.6298866808236 85.44723886397364 i
11678695.678711366 69.02440641840892 75.7550099843505 78.10428465693658 82.17509863984773 86.09492832778588 i
11834411.621094184 71.13378374998724 77.23103489195401 78.97635602375509 82.59954590041802 86.54508980999633 i
11990127.563477002 73.31731314027903 78.67586197329744 79.85170438496579 82.93593820338539 86.80490823055155 i
12145843.50585982 75.56458075230293 80.08634706592876 80.75321342044495 83.2248775701236 86.90025838268446 i
12301559.448242638 77.86061357708857 81.4637518441909 81.70230998606797 83.50976105329862 86.87276588925526 i
12457275.390625456 80.18671425076636 82.81401370749494 82.71693037723568 83.83178904584351 86.77431036164336 i
12612991.333008274 82.5218980693933 84.14710189140223 83.80993422822782 84.22585812660638 86.66018732090322 i
12768707.275391093 84.84473608888547 85.4756689024478 84.98803555323015 84.71769870239855 86.58234627753433 i
12924423.21777391 87.1352848254159 86.81335645389746 86.25124009518856 85.32227799537796 86.58383746021079 i
13080139.160156729 89.3767427807431 88.17314040581473 87.59275358407892 86.04329573929013 86.69504394969483 i
13235855.102539547 91.55653476628245 89.56602431796603 88.9993313243356 86.87353660099106 86.93174292096056 i
13391571.044922365 93.66667017675462 91.00025158177024 90.45204574947108 87.79586382310733 87.2947178201658 i
13547286.987305183 95.7034033376381 92.48104037084198 91.92744255746584 88.78470087606199 87.77056193571096 i
13703002.929688003 97.66638145072834 94.010696303026 93.39904788300537 89.80792304493332 88.33339781060049 i
13858718.872070821 99.55754988197523 95.58886498895258 94.83919592464748 90.82914782800232 88.94737975970577 i
14014434.81445364 101.38008114919724 97.21267708490545 96.22116278738693 91.8104495350761 89.56995171677718 i
14170150.756836457 103.1375246421184 98.8766148044182 97.5215706210475 92.71550142963571 90.15582836933591 i
14325866.699219275 104.83327864883276 100.57206741456869 98.72290555836662 93.51304185922476 90.6615236789423 i
14481582.641602093 106.4703993827276 102.28670261111714 99.81577559414568 94.18036871034987 91.05000408002152 i
14637298.583984911 108.05170014164932 104.00391827843741 100.800341667447 94.706346446924 91.2948109290004 i
14793014.52636773 109.58005798135973 105.70272425257888 101.68637136194175 95.09328400452543 91.38293499077832 i
14948730.468750548 111.05882910756523 107.35841506228394 102.4916772866504 95.35714033081241 91.31593080387043 i
15104446.411133366 112.49227254437713 108.94430568086766 103.23918874490195 95.52586728464424 91.10917548508641 i
15260162.353516184 113.88589246095401 110.43457660538652 103.9533083943272 95.63617209140803 90.78961572234547 i
15415878.295899002 115.24663121983602 111.8079000724611 104.65633469389343 95.72934785200201 90.39261298737708 i
15571594.23828182 116.5828745189729 113.05108041302958 105.3655854284148 95.84692653335944 89.95851439838974 i
15727310.180664638 117.90426278313839 114.16165842587176 106.09157457961051 96.02676574603166 89.52940798533145 i
15883026.123047456 119.22133521763108 115.14855773320377 106.83731759994987 96.29991746481576 89.14629250833893 i


==> pgfFigures/pgfFiles/bimodal160_80_2D_new.pgf <==
 # Curve (f ; FLG0 ; FLG25 ; FLG50 ; FLG75 ; FLG100 ; 90 points.)
f FLG0 FLG25 FLG50 FLG75 FLG100  
2024307.2509766365 -1.9123024248859566 -0.8892718133009494 -1.5701052906098525 -0.8682586703744691 0.09167694121458111 i
2180023.193359455 -1.6584899613974329 -0.4468840063210975 -1.0244022557391361 -0.212319372462937 0.836138770736494 i
2335739.135742273 -1.3915849500724533 -0.0042247778183745295 -0.44594463624569586 0.46225123682549857 1.614667638306156 i
2491455.0781250913 -1.1096154715261606 0.44530895188346953 0.16689892815419965 1.1616406540847473 2.432285292724629 i
2647171.0205079094 -0.8109664724352171 0.9066562452664676 0.8153371571856198 1.8904770001957647 3.2928313382357004 i
2802886.9628907274 -0.49424723832785844 1.3836420029881016 1.5002885118347309 2.6523378178792103 4.199346974015654 i
2958602.905273546 -0.15820336585637165 1.8793348708888322 2.222466929421118 3.4500790265110624 5.154321463626326 i
3114318.847656364 0.198344651278569 2.3962880013394914 2.98243940104052 4.286053642672578 6.159854623805688 i
3270034.790039182 0.5765468966502965 2.9367069455942496 3.780666450170628 5.162261335012161 7.21776690929246 i
3425750.7324220007 0.9775601999772505 3.502571838056023 4.617532408833431 6.080453858544128 8.329676542653868 i
3581466.674804819 1.4025792774731627 4.095731127380737 5.493369964134016 7.042212112099804 9.497056152593313 i
3737182.617187637 1.8528656457684292 4.717978162083012 6.408481941667847 8.049004949706907 10.721277196784289 i
3892898.559570455 2.3297760431880676 5.371118138306951 7.363162215036134 9.102236269637904 12.003647717157985 i
4048614.501953273 2.8347910936588137 6.057030151415274 8.357716639518463 10.203284283746893 13.34544682699244 i
4204330.444336091 3.369543724479746 6.777726560404858 9.392483705407617 11.353534524224942 14.747957043606778 i
4360046.38671891 3.935845101710129 7.535408885005712 10.4678528963485 12.554405495907108 16.212492442185017 i
4515762.329101728 4.535703291783435 8.33251536221684 11.584276241723249 13.807362428295606 17.74041585391157 i
4671478.271484546 5.171326342557853 9.171749586095862 12.742265127010032 15.1139099941001 19.333131295627854 i
4827194.213867364 5.8450972684805835 10.056072345486337 13.942360351690045 16.47554930500118 20.992028391290674 i
4982910.156250183 6.559504717919157 10.988631122633718 15.1850599040335 17.89367924499047 22.718345163600127 i
5138626.098633001 7.317012637770338 11.972597316780215 16.47068868585982 19.369420454516796 24.51290868740488 i
5294342.041015819 8.119859514225402 13.010886793584895 17.799201892133272 20.90334755804825 26.37571838582985 i
5450057.983398637 8.969797578080946 14.105763373728301 19.169933616180565 22.49513794197465 28.305365960174537 i
5605773.925781455 9.867815549588032 15.258372208779626 20.581335147855448 24.143185770232787 30.298347095501903 i
5761489.868164274 10.81392534419582 16.46831165625494 22.030783495111244 25.84427773375145 32.34840405517725 i
5917205.810547092 11.807110360236642 17.7333974509018 23.514556707342397 27.593454610449925 34.446106736052535 i
6072921.75292991 12.845503721248292 19.049757795078506 25.028042386484096 29.384155516550646 36.578873646097655 i
6228637.695312728 13.926783742665231 20.412299043125753 26.56616477172964 31.208648294758465 38.73151618277428 i
6384353.637695546 15.048676418757898 21.81543260400828 28.123919872597003 33.0586282252757 40.887195301711266 i
6540069.580078364 16.209401414815932 23.25383926856544 29.69685717562776 34.925791995633304 43.028517849691454 i
6695785.522461182 17.40792567883431 24.723040619314048 31.281375771067825 36.80221570173808 45.13847385705929 i
6851501.464844001 18.64397681100855 26.21964740920403 32.87479069292065 38.68046707350104 47.20103568634074 i
7007217.40722682 19.91785879455777 27.74129113577199 34.4752140323425 40.5534950277913 49.20141756661638 i
7162933.349609638 21.230159898845976 29.286340958162366 36.08134032236769 42.41440483578008 51.126125262817624 i
7318649.291992456 22.581440234828314 30.853533897650095 37.692221450418856 44.25623156493344 52.96296357282911 i
7474365.234375274 23.971956403098346 32.44161968704503 39.3070849748155 46.0717913430561 54.70113209964988 i
7630081.176758092 25.401447719077826 34.049076855013304 40.925215642199625 47.85364925604781 56.33147166814081 i
7785797.11914091 26.868986035366458 35.673918457164184 42.54589606366207 49.594211778528525 57.84686010400675 i
7941513.061523728 28.37288114668968 37.31358313147484 44.1683905646709 51.28593399789758 59.24271220400469 i
8097229.003906546 29.91063244119486 38.9648980644971 45.79195243719702 52.92162353630893 60.51751577715375 i
8252944.946289365 31.478920330732723 40.62409962311123 47.4158348748677 54.494818669292854 61.67332929678413 i
8408660.888672182 33.07363481470446 42.286900012674224 49.03928693477715 56.000213981282535 62.7161721664173 i
8564376.831055 34.689941581251865 43.94859138338033 50.66151683871956 57.43410154430707 63.65625194123927 i
8720092.77343782 36.32238766690095 45.6041809886038 52.28160600269755 58.7947894893934 64.50799070667748 i
8875808.715820638 37.965048828154 47.24855202978656 53.898359406886506 60.082954602326076 65.28983194238688 i
9031524.658203457 39.61171969803324 48.87664496548598 55.51008279415007 61.301883327534604 66.02382630289354 i
9187240.600586275 41.25614598741345 50.483653744174596 57.11428631344104 62.457558121156275 66.73500664362999 i
9342956.542969093 42.89229610552347 52.065230989519144 58.70732880590016 63.558554309564094 67.45056654388642 i
9498672.48535191 44.514668425330704 53.617695768332474 60.28403709687608 64.61572604568707 68.19885061203384 i
9654388.427734729 46.118630805712236 55.13823715277797 61.83735871633595 65.64167710275721 69.00814858754705 i
9810104.370117547 47.70079125009257 56.625106220983625 63.35813038773115 66.6500312534271 69.90526070288281 i
9965820.312500365 49.25940182513576 58.07778834369213 64.83506216580892 67.65453653628286 70.91377479718918 i
10121536.254883183 50.79479908109487 59.497146472885575 66.25504092836316 68.6680574567258 72.05197803280319 i
10277252.197266001 52.309877560845976 60.88552417181471 67.60384029775881 69.70152916547946 73.3303380456475 i
10432968.13964882 53.810571784950106 62.24679303952608 68.86728214382967 70.76296677501225 74.7485609627737 i
10588684.082031637 55.306282486033545 63.58632154811414 70.0328250488389 71.85663684334548 76.29240677244626 i
10744400.024414456 56.810129683344954 64.91083188259879 71.09145865411374 72.98249802615125 77.93075088504835 i
10900115.966797274 58.338866156424025 66.22810450878498 72.03967048274902 74.13599297414646 79.61381647334362 i
11055831.909180092 59.91226818569235 67.54649981495251 72.88115325468635 75.30821670162516 81.27394572548924 i
11211547.85156291 61.55186335476704 68.8743058223194 73.62788419359455 76.48640444815814 82.83042390432887 i
11367263.79394573 63.2789680395612 70.21899191972467 74.30027678768987 77.65460281181392 84.19924819689466 i
11522979.736328548 65.11217270654632 71.5865286500238 74.92627920960216 78.79436089283432 85.30699715820845 i
11678695.678711366 67.06458984140599 72.98098014380535 75.53950965933757 79.88535685993699 86.10547941742368 i
11834411.621094184 69.14131643283595 74.40454677025936 76.17668632426893 80.90608055099885 86.58212984373559 i
11990127.563477002 71.33761554619666 75.85811546630288 76.87467103795886 81.83495851794196 86.76203248001976 i
12145843.50585982 73.63825822103074 77.34218876139327 77.66741147162739 82.65244272434424 86.70112107836259 i
12301559.448242638 76.01827518373736 78.85787294231541 78.58299564996594 83.34432952292458 86.4740091672016 i
12457275.390625456 78.44506946187425 80.40749731834313 79.64098738252888 83.90583545513927 86.16112993275956 i
12612991.333008274 80.88151368987967 81.99448901439422 80.85022748075721 84.34507114806104 85.83819713660094 i
12768707.275391093 83.28942801501114 83.62235490145741 82.20736164990414 84.68423141011033 85.56863528953468 i
12924423.21777391 85.63281962497791 85.29293060589413 83.69644446950944 84.9575225727679 85.39847308201432 i
13080139.160156729 87.88046820502606 87.00429238097824 85.28996743847782 85.20621909312037 85.35335822223757 i
13235855.102539547 90.00773600878 88.74880123567324 86.95143712761686 85.47235716158214 85.43788173057375 i
13391571.044922365 91.99770288171348 90.51170785865551 88.6391474391534 85.79280945593096 85.63752623665836 i
13547286.987305183 93.84179906206958 92.27071299347429 90.31026475850986 86.19495633286007 85.92313570625356 i
13703002.929688003 95.5400670104051 93.99690533179051 91.9242218191052 86.6943991010247 86.25710307786042 i
13858718.872070821 97.1011000968745 95.65747998758613 93.44496055129085 87.29457499833077 86.59985374183742 i
14014434.81445364 98.54162445760527 97.22033943151912 94.84243128255864 87.98785905128287 86.91500273607517 i
14170150.756836457 99.88562723489444 98.65993355562937 96.09420060880551 88.75769530899045 87.17200435675342 i
14325866.699219275 101.16290933047722 99.96272592323788 97.18763910843447 89.58135379701623 87.346196730963 i
14481582.641602093 102.40698343725587 101.13018036327324 98.12227286309474 90.43296271215385 87.41752620814141 i
14637298.583984911 103.65236398765623 102.17783809363475 98.91120131368027 91.28648494695676 87.37017492751662 i
14793014.52636773 104.93147844447326 103.13076235503048 99.58053950784983 92.11831406007259 87.19496098515665 i
14948730.468750548 106.27160223549099 104.0172710340788 100.16662061467301 92.90920277679007 86.89452041581254 i
15104446.411133366 107.6923100339568 104.86338040873757 100.71164836946302 93.64534319259977 86.48896068224661 i
15260162.353516184 109.20390269240218 105.6896381684451 101.25896462442437 94.31858825137992 86.01872708009618 i
15415878.295899002 110.80711013250274 106.51074898014141 101.84885739807933 94.92598686852106 85.54277512262226 i
15571594.23828182 112.49411138852857 107.33733396742875 102.51519532121215 95.46892620569926 85.13268173927094 i
15727310.180664638 114.25060661602785 108.17863681427936 103.28265288554351 95.95218453751632 84.86502132532765 i
15883026.123047456 116.0584180746506 109.04498392177773 104.16417959207027 96.38310546690715 84.81428987965069 i


==> pgfFigures/pgfFiles/bimodal190_90_2D.pgf <==
 # Curve (f ; FLG35 ; 90 points.)
f FLG35  
2024307.2509766365 -0.08434220190667788 i
2180023.193359455 0.44370505336620597 i
2335739.135742273 1.0082399210809172 i
2491455.0781250913 1.60999315580369 i
2647171.0205079094 2.249526614942262 i
2802886.9628907274 2.9272827857907373 i
2958602.905273546 3.643616964681809 i
3114318.847656364 4.398819048003597 i
3270034.790039182 5.1931292648192215 i
3425750.7324220007 6.02675069365303 i
3581466.674804819 6.899860528223121 i
3737182.617187637 7.8126214778473955 i
3892898.559570455 8.765194192965804 i
4048614.501953273 9.757751003945344 i
4204330.444336091 10.790490342884178 i
4360046.38671891 11.863649738943224 i
4515762.329101728 12.977512985664191 i
4671478.271484546 14.132403832328308 i
4827194.213867364 15.328654598146116 i
4982910.156250183 16.566534574309696 i
5138626.098633001 17.846122572470158 i
5294342.041015819 19.167114797703135 i
5450057.983398637 20.528578050337508 i
5605773.925781455 21.928690046082203 i
5761489.868164274 23.36454429368897 i
5917205.810547092 24.832114275322784 i
6072921.75292991 26.326444744302307 i
6228637.695312728 27.84206097345874 i
6384353.637695546 29.373493047373348 i
6540069.580078364 30.915759664627842 i
6695785.522461182 32.4646803688279 i
6851501.464844001 34.01696801866919 i
7007217.40722682 35.570139605958374 i
7162933.349609638 37.12232911416121 i
7318649.291992456 38.672084249928815 i
7474365.234375274 40.21819998429654 i
7630081.176758092 41.7596095551853 i
7785797.11914091 43.29533090371196 i
7941513.061523728 44.82445551289662 i
8097229.003906546 46.34616391025293 i
8252944.946289365 47.85975351287975 i
8408660.888672182 49.36466710998135 i
8564376.831055 50.86051265901453 i
8720092.77343782 52.34706684229534 i
8875808.715820638 53.82425619165612 i
9031524.658203457 55.2921109747194 i
9187240.600586275 56.75068890994366 i
9342956.542969093 58.19996851220842 i
9498672.48535191 59.63971569903178 i
9654388.427734729 61.069332302935 i
9810104.370117547 62.487701319140015 i
9965820.312500365 63.89305091341116 i
10121536.254883183 65.28286691960179 i
10277252.197266001 66.65389042114101 i
10432968.13964882 68.00224016276124 i
10588684.082031637 69.32369430347754 i
10744400.024414456 70.61414705663023 i
10900115.966797274 71.87022032134246 i
11055831.909180092 73.0899627328702 i
11211547.85156291 74.27352198614297 i
11367263.79394573 75.42364943525868 i
11522979.736328548 76.54590345307437 i
11678695.678711366 77.64846161967424 i
11834411.621094184 78.74151841418487 i
11990127.563477002 79.83631297540529 i
12145843.50585982 80.94388182414421 i
12301559.448242638 82.073659875233 i
12457275.390625456 83.23207261378624 i
12612991.333008274 84.4212901496831 i
12768707.275391093 85.63834998672687 i
12924423.21777391 86.87487389755817 i
13080139.160156729 88.11756846358384 i
13235855.102539547 89.34958672298173 i
13391571.044922365 90.5526505209836 i
13547286.987305183 91.7096342668945 i
13703002.929688003 92.8071566459249 i
13858718.872070821 93.83767915205394 i
14014434.81445364 94.8006993665948 i
14170150.756836457 95.70283588124384 i
14325866.699219275 96.55686714571651 i
14481582.641602093 97.38001454280484 i
14637298.583984911 98.19186624895198 i
14793014.52636773 99.01229889236251 i
14948730.468750548 99.85962214514086 i
15104446.411133366 100.74903624663004 i
15260162.353516184 101.69141454331987 i
15415878.295899002 102.69240332207396 i
15571594.23828182 103.7518285994025 i
15727310.180664638 104.86337493037836 i
15883026.123047456 106.01445538668584 i


==> pgfFigures/pgfFiles/bimodal240_160_2D.pgf <==
 # Curve (f ; FLG0 ; FLG25 ; FLG50 ; FLG75 ; FLG100 ; 90 points.)
f FLG0 FLG25 FLG50 FLG75 FLG100  
2024307.2509766365 1.1042212288339457 2.051997926202843 3.220956662386287 4.7883761554539435 6.193203343432569 i
2180023.193359455 1.7871202463034621 2.880190804103387 4.116306252138881 5.805418240746692 7.339337666880593 i
2335739.135742273 2.5179053407538134 3.7548158275509875 5.044864972248382 6.832360288838849 8.480811111954095 i
2491455.0781250913 3.2982625587725054 4.679007481507746 6.012983635254045 7.880967918549935 9.633099748852361 i
2647171.0205079094 4.129610524265456 5.6550463323342255 7.0252674157085355 8.959709683998767 10.807261497995665 i
2802886.9628907274 5.013188999186137 6.684608682271327 8.085110824565225 10.074775070002191 12.011285345254057 i
2958602.905273546 5.950113802768799 7.768921764409031 9.19503708993776 11.23072667941165 13.25095804969584 i
3114318.847656364 6.941410863615357 8.908860371454839 10.356916553947576 12.430925944187933 14.530430927213695 i
3270034.790039182 7.988036940788478 10.10500601624248 11.572107939732728 13.677814665258419 15.85259499719812 i
3425750.7324220007 9.090891603784893 11.357681438286928 12.841549068117905 14.973102532093701 17.219330691106315 i
3581466.674804819 10.250823328130114 12.666968477078296 14.165813584380697 16.317892091596814 18.631673785105995 i
3737182.617187637 11.468631460499882 14.032714446553907 15.545144247722055 17.712761463708304 20.089924533215626 i
3892898.559570455 12.745064982265394 15.454530282682436 16.979469564310392 19.157818175409354 21.593717928277616 i
4048614.501953273 14.080818196500843 16.931782351142452 18.46840796930506 20.652732907577768 23.14206717557085 i
4204330.444336091 15.476522448244172 18.463578500866543 20.011261707608696 22.19675850285721 24.73338830869774 i
4360046.38671891 16.932731522341747 20.048747400282156 21.607000525506884 23.7887363707375 26.36551034029302 i
4515762.329101728 18.44989622215146 21.68580811282255 23.254232868818974 25.427088710169297 28.035671579929584 i
4671478.271484546 20.028320710722422 23.372924105231466 24.951159245860822 27.10979019220964 29.74049813578361 i
4827194.213867364 21.66808976230816 25.10783265242201 26.695498884427924 28.83430680243587 31.475954957781266 i
4982910.156250183 23.36895320741017 26.88773791620119 28.48437771501126 30.597483409995334 33.237253916389434 i
5138626.098633001 25.130153975761125 28.709156158644664 30.314165317802185 32.39535828857369 35.01870009621929 i
5294342.041015819 26.95019313375986 30.567708409231056 32.18025463485322 34.222887953818216 36.81346208342994 i
5450057.983398637 28.826543251954938 32.45787351823492 34.076795329736775 36.07358673023411 38.61327164935691 i
5605773.925781455 30.755350798037995 34.372743560499714 35.99642091952867 37.93912685718432 40.40809726814641 i
5761489.868164274 32.73120028243903 36.30385565585247 37.93004357836136 39.8089992650982 42.18588751792058 i
5917205.810547092 34.74702726298949 38.24118951438982 39.86680916151691 41.67037585633694 43.93251941653313 i
6072921.75292991 36.79424129595616 40.173395520416676 41.79428470857197 43.5083027225005 45.632076140714226 i
6228637.695312728 38.86304995955497 42.08824930593611 43.69888457782763 45.30626891507539 47.26749726865246 i
6384353.637695546 40.942892948501296 43.97324560262629 45.566457338117175 47.04706543422939 48.82151880319483 i
6540069.580078364 43.02285311031644 45.81619780115289 47.38290467117165 48.71374714630836 50.277719409055535 i
6695785.522461182 45.091939176184084 47.605730766688666 49.13471911101862 50.29049982891955 51.621474996376605 i
6851501.464844001 47.13921293571346 49.331625207604354 50.809394746354826 51.763294372471776 52.840696464627264 i
7007217.40722682 49.15381074991286 50.985043222193276 52.39573598485602 53.120319338408045 53.92632804806097 i
7162933.349609638 51.124946702502164 52.558698450677255 53.884124465447414 54.3522566397772 54.872654621261574 i
7318649.291992456 53.0419779151827 54.04702605986207 55.26679644318595 55.452479481650265 55.6774826764532 i
7474365.234375274 54.89458084904718 55.446376867648496 56.538150576026 56.41722404174868 56.34223731205958 i
7630081.176758092 56.673051975449425 56.75522795127902 57.695071097696555 57.24574696228528 56.87198490987329 i
7785797.11914091 58.36871834526539 57.97438100272949 58.737227164790696 57.94045076552212 57.275368062920506 i
7941513.061523728 59.97442522660316 59.10711152339288 59.66729928914797 58.50694566228615 57.56443179850059 i
8097229.003906546 61.48505685118333 60.15923360074481 60.49108628666615 58.954016387120895 57.75432511147211 i
8252944.946289365 62.89804006169968 61.13905230668489 61.21745739166702 59.29347104517082 57.86287301950689 i
8408660.888672182 64.21377834766318 62.05718525280563 61.858130298599086 59.53986042915501 57.910026061420965 i
8564376.831055 65.43596558129607 62.92624417269237 62.4272734000905 59.710067489280675 57.91720261544832 i
8720092.77343782 66.57173509403927 63.76037516771432 62.94094633251409 59.822775771808985 57.906542939616905 i
8875808.715820638 67.63161028326536 64.57466185008352 63.416404802397686 59.897831871186 57.90009251567518 i
9031524.658203457 68.62923636379819 65.38439921677431 63.87130239043071 59.95552013239804 57.91892751992744 i
9187240.600586275 69.58088695269666 66.20424866824361 64.32282387601222 60.01576843940495 57.98222937090158 i
9342956.542969093 70.50475145475161 67.04728796388694 64.78678320147063 60.09730301850597 58.10631122156748 i
9498672.48535191 71.4200179486181 67.92397668884061 65.27671702844452 60.21676956992261 58.30360022670972 i
9654388.427734729 72.34577123542695 68.8410711435298 65.80300473813587 60.38784017351528 58.58158881796362 i
9810104.370117547 73.29972871321549 69.80054552049575 66.37205011027274 60.62033315534991 58.94178925670785 i
9965820.312500365 74.29684167644976 70.79861053643886 66.98557022275759 60.91938916802675 59.378760688959076 i
10121536.254883183 75.34780204459878 71.82496476291655 67.6400533331446 61.28477270769675 59.87932678852805 i
10277252.197266001 76.45752055124454 72.8624604071115 68.32646778100346 61.71040293431538 60.42216039662461 i
10432968.13964882 77.62368703228789 73.8873992645765 69.0303242458012 62.18425452421782 60.97796780478327 i
10588684.082031637 78.83558745687458 74.87067391869577 69.73220742950127 62.6887941177759 61.51053863465959 i
10744400.024414456 80.07342821835232 75.77990940297103 70.40889092548998 63.2021079328339 61.97890746793619 i
10900115.966797274 81.30848520061015 76.58262312712391 71.03511818380389 63.69980459504171 62.34076562498988 i
11055831.909180092 82.50441604297647 77.25020485458907 71.5860587507772 64.15762724326643 62.557038596794555 i
11211547.85156291 83.61999853969908 77.76225141893778 72.0403208962498 64.55449493469169 62.59720948174358 i
11367263.79394573 84.61334033640125 78.11053802476638 72.3832214835741 64.87547880239829 62.4445836752068 i
11522979.736328548 85.44723886397364 78.30177146830442 72.60981313959044 65.11410695421675 62.10039457074852 i
11678695.678711366 86.09492832778588 78.35835937620456 72.72702019526687 65.2734753819696 61.585630801994775 i
11834411.621094184 86.54508980999633 78.31679210081698 72.75423955324409 65.36592431959528 60.93985358359382 i
11990127.563477002 86.80490823055155 78.22378983505135 72.72199656351191 65.41140342685173 60.217012610353414 i
12145843.50585982 86.90025838268446 78.1309117385876 72.66868567467338 65.4349206007979 59.47908085188558 i
12301559.448242638 86.87276588925526 78.08863474409347 72.63591951041178 65.46354418501306 58.78884898171184 i
12457275.390625456 86.77431036164336 78.14088658222585 72.66335020735208 65.52334589619785 58.20324046673521 i
12612991.333008274 86.66018732090322 78.32073080116442 72.7838813843462 65.6365572281249 57.76810355596533 i
12768707.275391093 86.58234627753433 78.64752252818874 73.01998065252963 65.81915451419971 57.51487464947138 i
12924423.21777391 86.58383746021079 79.12554106822404 73.38146961384277 66.07907876374841 57.45904791017661 i
13080139.160156729 86.69504394969483 79.74393683161274 73.86485942683079 66.4152728531337 57.60014702443821 i
13235855.102539547 86.93174292096056 80.47780155422024 74.45409454134048 66.81764111109683 57.922856124204216 i
13391571.044922365 87.2947178201658 81.29022991973395 75.12246441531087 67.26792091546577 58.39903963967738 i
13547286.987305183 87.77056193571096 82.13531671114856 75.83539964962881 67.74135032538884 58.99047362272015 i
13703002.929688003 88.33339781060049 82.9620538614498 76.55384454157777 68.2089579003407 59.65216080806202 i
13858718.872070821 88.94737975970577 83.71899938917338 77.23788089812514 68.64029299499295 60.33608302597344 i
14014434.81445364 89.56995171677718 84.35937862939839 77.85028262175342 69.00642348344843 60.995169950502564 i
14170150.756836457 90.15582836933591 84.84602679267879 78.35972300573266 69.28300729728464 61.58717567856767 i
14325866.699219275 90.6615236789423 85.15543892666022 78.74342797772184 69.45317266586086 62.07810908283117 i
14481582.641602093 91.05000408002152 85.28027724256225 78.98913353378339 69.50984852742951 62.44489692068906 i
14637298.583984911 91.2948109290004 85.22998075240075 79.09623309152278 69.45714402746407 62.67706398263867 i
14793014.52636773 91.38293499077832 85.02948981122267 79.07599835561795 69.3104562507356 62.77734437172391 i
14948730.468750548 91.31593080387043 84.71639876813536 78.95077363994531 69.09520314779019 62.76123671081643 i
15104446.411133366 91.10917548508641 84.33703028105573 78.75212606209588 68.84436671354555 62.65556357899055 i
15260162.353516184 90.78961572234547 83.9419950007532 78.51808351489088 68.59527236556309 62.496123163542094 i
15415878.295899002 90.39261298737708 83.58177527330443 78.28975473681439 68.386126884887 62.32457993280523 i
15571594.23828182 89.95851439838974 83.30276130076288 78.10772881286648 68.25276908311456 62.184845413903886 i
15727310.180664638 89.52940798533145 83.14400104076937 78.00865300480652 68.22591411303821 62.11930269264544 i
15883026.123047456 89.14629250833893 83.1347516711887 78.02229854854383 68.32898739759653 62.16525752976638 i


==> pgfFigures/pgfFiles/bimodal240_160_2D_new.pgf <==
 # Curve (f ; FLG0 ; FLG25 ; FLG50 ; FLG75 ; FLG100 ; 90 points.)
f FLG0 FLG25 FLG50 FLG75 FLG100  
2024307.2509766365 0.09167694121458111 1.6291758243941874 2.6215344125732494 7.654912233948734 4.2512780204062235 i
2180023.193359455 0.836138770736494 2.493696466094408 3.5539651846726366 8.771884556459488 5.410918884551123 i
2335739.135742273 1.614667638306156 3.3882216553173827 4.501450844760034 9.820080921979514 6.569951676781486 i
2491455.0781250913 2.432285292724629 4.318800700894883 5.474230532843916 10.825595495707473 7.743236585413979 i
2647171.0205079094 3.2928313382357004 5.289782152695518 6.4798046510194665 11.80751461334192 8.941340165382998 i
2802886.9628907274 4.199346974015654 6.304312147702619 7.5237888419163355 12.780076993340455 10.17183632183207 i
2958602.905273546 5.154321463626326 7.364654328748068 8.610462772665281 13.754092829293953 11.440138555158518 i
3114318.847656364 6.159854623805688 8.472397698462023 9.743129357840372 14.737896107476459 12.750040487836468 i
3270034.790039182 7.21776690929246 9.628592322674402 10.924352810318306 15.737995590204246 14.104069413210102 i
3425750.7324220007 8.329676542653868 10.833837622098132 12.156117137785941 16.75952686220065 15.503716679439554 i
3581466.674804819 9.497056152593313 12.088339051808886 13.439931043597488 17.806570326140452 16.94958486582736 i
3737182.617187637 10.721277196784289 13.391943554222978 14.776895722913304 18.88237713561846 18.44147744333473 i
3892898.559570455 12.003647717157985 14.744160755672658 16.167746064199743 19.989530714206424 19.978447872725702 i
4048614.501953273 13.34544682699244 16.144174537574 17.612871695953828 21.130062259931478 21.558819585068903 i
4204330.444336091 14.747957043606778 17.590847732011355 19.112321156812474 22.30553241461927 23.180184641951666 i
4360046.38671891 16.212492442185017 19.082720797934492 20.665789504433032 23.51708680890132 24.8393862117181 i
4515762.329101728 17.74041585391157 20.618003054461376 22.272586387031197 24.7654896558697 26.532487724703905 i
4671478.271484546 19.333131295627854 22.194552166716928 23.931577685591304 26.051136460026605 28.25472929809313 i
4827194.213867364 20.992028391290674 23.809834258260192 25.641089486588896 27.374044068835584 30.000469661480572 i
4982910.156250183 22.718345163600127 25.46085420681569 27.39875954585017 28.733814042337762 31.76310983470828 i
5138626.098633001 24.51290868740488 27.144045591053757 29.201321356946654 30.129564678618056 33.53499461125146 i
5294342.041015819 26.37571838582985 28.8551160339725 31.04431408210168 31.55982979858687 35.307292034724966 i
5450057.983398637 28.305365960174537 30.58886018163443 32.92173299975472 33.02243050624034 37.069862588326636 i
5605773.925781455 30.298347095501903 32.338979716457054 34.825670815913675 34.514339874127586 38.81114994233632 i
5761489.868164274 32.34840405517725 34.097979318215046 36.74604039443107 36.031575722113615 40.518149102955206 i
5917205.810547092 34.446106736052535 35.857219996192974 38.67049025931309 37.569163590405154 42.17652238814437 i
6072921.75292991 36.578873646097655 37.60718501731435 40.58459767922569 39.12119954292196 43.77092159653248 i
6228637.695312728 38.73151618277428 39.337945342347375 42.4723438537888 40.68100850709193 45.28552906582986 i
6384353.637695546 40.887195301711266 41.03973142107355 44.31677714346139 42.24135337509345 46.70476767817756 i
6540069.580078364 43.028517849691454 42.7034763734414 46.10071491982535 43.794628098587665 48.014084704618924 i
6695785.522461182 45.13847385705929 44.32122096356107 47.80735995704325 45.33297940961905 49.20071197186641 i
6851501.464844001 47.20103568634074 45.88634461904048 49.420791983215736 46.84833787780519 50.25433919357732 i
7007217.40722682 49.20141756661638 47.39366037928164 50.92637898806516 48.33237609777366 51.16767868117313 i
7162933.349609638 51.126125262817624 48.839447600324625 52.31118860702096 49.7764317485796 51.93692196609476 i
7318649.291992456 52.96296357282911 50.221489782501756 53.56446104865887 51.17143427180963 52.56208734867563 i
7474365.234375274 54.70113209964988 51.539154117736146 54.67815565719142 52.50786550401361 53.047244168763406 i
7630081.176758092 56.33147166814081 52.79351473641551 55.64753217827155 53.77577711490579 53.400589431277446 i
7785797.11914091 57.84686010400675 53.987494869060306 56.47169354197563 54.9648862001153 53.63435320828878 i
7941513.061523728 59.24271220400469 55.12598744637337 57.15400600074005 56.06477418259526 53.764520800469974 i
8097229.003906546 60.51751577715375 56.215908177344616 57.70232349444684 57.06521877909746 53.81037691855322 i
8252944.946289365 61.67332929678413 57.26613788412309 58.128970551359906 57.95668764418876 53.7938938173588 i
8408660.888672182 62.7161721664173 58.28731932914108 58.450473722877206 58.7310084413792 53.738996253756895 i
8564376.831055 63.65625194123927 59.291484643750955 58.68706634725106 59.38219847430555 53.67073861685333 i
8720092.77343782 64.50799070667748 60.291499047011776 58.86201726757951 59.90738813414077 53.61442347616999 i
8875808.715820638 65.28983194238688 61.300312197321304 59.00084603108059 60.30771588723444 53.59467814020228 i
9031524.658203457 66.02382630289354 62.33001065530176 59.130484217808515 60.589027542543214 53.63449002563808 i
9187240.600586275 66.73500664362999 63.39066839419848 59.27842762260172 60.76220214114088 53.75418685406711 i
9342956.542969093 67.45056654388642 64.48900655180154 59.47190176509366 60.842966247596934 53.970338570226815 i
9498672.48535191 68.19885061203384 65.62691175458937 59.73703859241805 60.85114393531301 54.29455980823669 i
9654388.427734729 69.00814858754705 66.79993850894724 60.09803937287163 60.8093968352253 54.732211250186694 i
9810104.370117547 69.90526070288281 67.99604457163305 60.5762807086725 60.741603487089215 55.28104274875144 i
9965820.312500365 70.91377479718918 69.19496917479086 61.18930981327899 60.67108475964177 55.92989669742735 i
10121536.254883183 72.05197803280319 70.36880798194571 61.94967435794002 60.618897383510635 56.65769562640079 i
10277252.197266001 73.3303380456475 71.48433905039214 62.863544641393226 60.60240346834401 57.43305467236445 i
10432968.13964882 74.7485609627737 72.50732974943439 63.929115773687045 60.634297010145616 58.2149404987044 i
10588684.082031637 76.29240677244626 73.40830553399675 65.13483012133473 60.7222342453697 58.95476935207637 i
10744400.024414456 77.93075088504835 74.16830538264082 66.45754244613688 60.86915981979136 59.60012816338967 i
10900115.966797274 79.61381647334362 74.78259045327418 67.86087363545793 61.07431901521922 60.099914191898314 i
11055831.909180092 81.27394572548924 75.26067788203807 69.29418275443412 61.334781027699734 60.410251568814985 i
11211547.85156291 82.83042390432887 75.62232581272133 70.69285021938755 61.64709383138357 60.50028321009971 i
11367263.79394573 84.19924819689466 75.89046311483817 71.98088340881932 62.008531623831104 60.356994046611945 i
11522979.736328548 85.30699715820845 76.08310863201271 73.07706121248661 62.41739878836806 59.98846029726523 i
11678695.678711366 86.10547941742368 76.20742732001376 73.90549006854346 62.872091563985386 59.425023830628184 i
11834411.621094184 86.58212984373559 76.26026718464666 74.40993745148118 63.36903823994101 58.71780285746428 i
11990127.563477002 86.76203248001976 76.23866908627416 74.5685415451867 63.90007345936473 57.934100050334095 i
12145843.50585982 86.70112107836259 76.15763830636169 74.40299927697288 64.45008129674794 57.15004799730242 i
12301559.448242638 86.4740091672016 76.06332886233382 73.97699624946854 64.99580428708826 56.44188862198488 i
12457275.390625456 86.16112993275956 76.02916075937507 73.38350570405134 65.5066022725476 55.87777212705305 i
12612991.333008274 85.83819713660094 76.13535686417859 72.72624254579574 65.9476661781307 55.51150574238575 i
12768707.275391093 85.56863528953468 76.44479124477823 72.10236976239842 66.28562917126027 55.37871912851747 i
12924423.21777391 85.39847308201432 76.98671972193277 71.59096656287007 66.49556145184692 55.495117001847426 i
13080139.160156729 85.35335822223757 77.75108731510726 71.24797823742816 66.56725248602638 55.85619167869188 i
13235855.102539547 85.43788173057375 78.69080334982031 71.10605868686314 66.50827231216934 56.437900449576624 i
13391571.044922365 85.63752623665836 79.7294763850463 71.17721905033457 66.3422841201746 57.19812863603704 i
13547286.987305183 85.92313570625356 80.77374548627824 71.45663647432197 66.10313376587474 58.07900584908695 i
13703002.929688003 86.25710307786042 81.72929888908871 71.92658221883515 65.82700857644593 59.01015973043529 i
13858718.872070821 86.59985374183742 82.51741940940927 72.55987578995352 65.54532245300072 59.91283816427388 i
14014434.81445364 86.91500273607517 83.08689436180669 73.32253943623327 65.28007241025183 60.70485867505283 i
14170150.756836457 87.17200435675342 83.41763497594025 74.17550922700602 65.04216232300465 61.30686261839096 i
14325866.699219275 87.346196730963 83.51692623422848 75.07546446622312 64.83233943156662 61.65085528941262 i
14481582.641602093 87.41752620814141 83.41240991942804 75.97513495930328 64.64405641748208 61.69106684101475 i
14637298.583984911 87.37017492751662 83.1451288421486 76.82381530402871 64.46750406589408 61.414307292296236 i
14793014.52636773 87.19496098515665 82.76350696819216 77.56910851539381 64.29400872696154 60.844831679854565 i
14948730.468750548 86.89452041581254 82.31810180732931 78.1608634376869 64.11990544939908 60.04068981061541 i
15104446.411133366 86.48896068224661 81.85760651056906 78.55757451941379 63.94901807995525 59.08346654299197 i
15260162.353516184 86.01872708009618 81.42723975109278 78.73417549461583 63.79316398309964 58.06620163095771 i
15415878.295899002 85.54277512262226 81.07011292351785 78.68879465603625 63.670649391417605 57.08305512631516 i
15571594.23828182 85.13268173927094 80.83055262448379 78.44572047232519 63.6033088760872 56.22165678710029 i
15727310.180664638 84.86502132532765 80.75685252321126 78.05312830105576 63.612985815473095 55.55772802455434 i
15883026.123047456 84.81428987965069 80.90079747449963 77.5762965745801 63.71832560285141 55.15150348678592 i


==> pgfFigures/pgfFiles/bimodal240_80_2D.pgf <==
 # Curve (f ; FLG0 ; FLG25 ; FLG50 ; FLG75 ; FLG100 ; 90 points.)
f FLG0 FLG25 FLG50 FLG75 FLG100  
2024307.2509766365 -1.9123024248859566 0.5758801609479349 1.9754099521900785 3.4857231049747504 4.2512780204062235 i
2180023.193359455 -1.6584899613974329 1.0973833269356361 2.689820684263037 4.397035286039885 5.410918884551123 i
2335739.135742273 -1.3915849500724533 1.6243277277116648 3.4178197921802456 5.334898023944477 6.569951676781486 i
2491455.0781250913 -1.1096154715261606 2.162558188914578 4.166398128850184 6.306193199203954 7.743236585413979 i
2647171.0205079094 -0.8109664724352171 2.716279757508224 4.940565287375236 7.315715272602709 8.941340165382998 i
2802886.9628907274 -0.49424723832785844 3.2885799674134772 5.743959098370455 8.366788253815438 10.17183632183207 i
2958602.905273546 -0.15820336585637165 3.8817668088743416 6.579236727749166 9.46165629320907 11.440138555158518 i
3114318.847656364 0.198344651278569 4.497593701702796 7.448330879366007 10.601734072642163 12.750040487836468 i
3270034.790039182 0.5765468966502965 5.1374135455282754 8.352620476749799 11.787767848353322 14.104069413210102 i
3425750.7324220007 0.9775601999772505 5.802287487179805 9.293045949174475 13.01993814029611 15.503716679439554 i
3581466.674804819 1.4025792774731627 6.493064494161606 10.27018804582169 14.297923560668059 16.94958486582736 i
3737182.617187637 1.8528656457684292 7.210442064831132 11.284322370418531 15.620938420064817 18.44147744333473 i
3892898.559570455 2.3297760431880676 7.95501474323722 12.335457607458725 16.9877525160198 19.978447872725702 i
4048614.501953273 2.8347910936588137 8.72731453983332 13.423362559540594 18.39669871925784 21.558819585068903 i
4204330.444336091 3.369543724479746 9.5278452355807 14.54758490905602 19.845671879886236 23.180184641951666 i
4360046.38671891 3.935845101710129 10.35711038677384 15.707462544089772 21.332120645464762 24.8393862117181 i
4515762.329101728 4.535703291783435 11.215632288500439 16.902125968270855 22.853031611686227 26.532487724703905 i
4671478.271484546 5.171326342557853 12.103956012552198 18.130487536335206 24.404902576914285 28.25472929809313 i
4827194.213867364 5.8450972684805835 13.022629126554694 19.391210158783718 25.98369866485217 30.000469661480572 i
4982910.156250183 6.559504717919157 13.972144842292465 20.682645533665532 27.584782570701503 31.76310983470828 i
5138626.098633001 7.317012637770338 14.95283642537525 22.002731845212427 29.202810238322165 33.53499461125146 i
5294342.041015819 8.119859514225402 15.964717375363994 23.348846399108467 30.831589309881135 35.307292034724966 i
5450057.983398637 8.969797578080946 17.007278880394402 24.717623192468974 32.4639133916984 37.069862588326636 i
5605773.925781455 9.867815549588032 18.079283505109654 26.104769317300853 34.09141113202005 38.81114994233632 i
5761489.868164274 10.81392534419582 19.178623262403597 27.50494010428748 35.70447766004184 40.518149102955206 i
5917205.810547092 11.807110360236642 20.30232159899994 28.911744161904405 37.292368829559436 42.17652238814437 i
6072921.75292991 12.845503721248292 21.446731118521047 30.317927054732024 38.84351494431514 43.77092159653248 i
6228637.695312728 13.926783742665231 22.607909747243447 31.715723291346407 40.346045893423984 45.28552906582986 i
6384353.637695546 15.048676418757898 23.782078870997623 33.097296861314895 41.78844143588666 46.70476767817756 i
6540069.580078364 16.209401414815932 24.966027580959473 34.455154101686816 43.16017578557235 48.014084704618924 i
6695785.522461182 17.40792567883431 26.157355101433772 35.78243432040992 44.45224327456697 49.20071197186641 i
6851501.464844001 18.64397681100855 27.354518473683335 37.073047228314095 45.65751597566275 50.25433919357732 i
7007217.40722682 19.91785879455777 28.556725742627965 38.32168992115696 46.77095026587468 51.16767868117313 i
7162933.349609638 21.230159898845976 29.763750078777058 39.52380791385658 47.78969264054054 51.93692196609476 i
7318649.291992456 22.581440234828314 30.975734597271384 40.67556105058796 48.71313137906552 52.56208734867563 i
7474365.234375274 23.971956403098346 32.1930304361826 41.77383207989824 49.542917213377216 53.047244168763406 i
7630081.176758092 25.401447719077826 33.416082405816994 42.81629086794802 50.282952294896575 53.400589431277446 i
7785797.11914091 26.868986035366458 34.64535768744172 43.801509754251065 50.9393327644874 53.63435320828878 i
7941513.061523728 28.37288114668968 35.88130470011459 44.72911637760826 51.520227205887814 53.764520800469974 i
8097229.003906546 29.91063244119486 37.12432806831051 45.599966494499576 52.035677628085885 53.81037691855322 i
8252944.946289365 31.478920330732723 38.37476791806334 46.41631762953196 52.49731697078131 53.7938938173588 i
8408660.888672182 33.07363481470446 39.632875017387995 47.18198280807984 52.9180040927292 53.738996253756895 i
8564376.831055 34.689941581251865 40.89877635697221 47.90244150742452 53.311381956290575 53.67073861685333 i
8720092.77343782 36.32238766690095 42.172428296376616 48.58488275392968 53.69136689173327 53.61442347616999 i
8875808.715820638 37.965048828154 43.4535564809625 49.238153967142736 54.071577220922514 53.59467814020228 i
9031524.658203457 39.61171969803324 44.74158366205263 49.87258975856426 54.46470975218691 53.63449002563808 i
9187240.600586275 41.25614598741345 46.035548707647976 50.49969821176594 54.88187467833895 53.75418685406711 i
9342956.542969093 42.89229610552347 47.334022897758736 51.13168861240994 55.33190500918568 53.970338570226815 i
9498672.48535191 44.514668425330704 48.63503349176758 51.78083447443956 55.82066697674355 54.29455980823669 i
9654388.427734729 46.118630805712236 49.93600989006424 52.45867986072697 56.35041287343136 54.732211250186694 i
9810104.370117547 47.70079125009257 51.23377455205747 53.175117496559466 56.919236074521315 55.28104274875144 i
9965820.312500365 49.25940182513576 52.52460855349034 53.93739746250179 57.52070661570463 55.92989669742735 i
10121536.254883183 50.79479908109487 53.804428355500775 54.749168515748664 58.143780642271395 56.65769562640079 i
10277252.197266001 52.309877560845976 55.069112156121456 55.60970840964441 58.77308402936426 57.43305467236445 i
10432968.13964882 53.810571784950106 56.31500507613746 56.513549354622015 59.38966527632725 58.2149404987044 i
10588684.082031637 55.306282486033545 57.53960539352147 57.450712189775444 59.972290325890185 58.95476935207637 i
10744400.024414456 56.810129683344954 58.74238478444954 58.40767204607701 60.49930506678491 59.60012816338967 i
10900115.966797274 58.338866156424025 59.92562860580504 59.36895117241261 60.95101312580731 60.099914191898314 i
11055831.909180092 59.91226818569235 61.095116777389116 60.3189208389084 61.31240940788265 60.410251568814985 i
11211547.85156291 61.55186335476704 62.26043440654386 61.24318179819592 61.57599189561938 60.50028321009971 i
11367263.79394573 63.2789680395612 63.43473617657145 62.1290352437365 61.744268965833086 60.356994046611945 i
11522979.736328548 65.11217270654632 64.63389752862132 62.96514607622842 61.83149279514976 59.98846029726523 i
11678695.678711366 67.06458984140599 65.87513525447426 63.74126182174127 61.8640783335163 59.425023830628184 i
11834411.621094184 69.14131643283595 67.17530677222383 64.44920838678397 61.87916640690505 58.71780285746428 i
11990127.563477002 71.33761554619666 68.5491475659947 65.08584367647941 61.92100622266012 57.934100050334095 i
12145843.50585982 73.63825822103074 70.00767297121884 65.65725980399692 62.035370313253075 57.15004799730242 i
12301559.448242638 76.01827518373736 71.55689139067718 66.1820968733158 62.26290966144204 56.44188862198488 i
12457275.390625456 78.44506946187425 73.1968978104685 66.69156071440175 62.632809525397256 55.87777212705305 i
12612991.333008274 80.88151368987967 74.92136341830134 67.2251468385366 63.15804777666607 55.51150574238575 i
12768707.275391093 83.28942801501114 76.71741030699386 67.82326014933363 63.83310042107564 55.37871912851747 i
12924423.21777391 85.63281962497791 78.5658543908296 68.51929679139099 64.6344005676945 55.495117001847426 i
13080139.160156729 87.88046820502606 80.4418101364113 69.33359733826957 65.52341713143684 55.85619167869188 i
13235855.102539547 90.00773600878 82.3156666435209 70.27055695475468 66.45182436337042 56.437900449576624 i
13391571.044922365 91.99770288171348 84.1544486428128 71.31901045667358 67.36779569618878 57.19812863603704 i
13547286.987305183 93.84179906206958 85.92356307771493 72.45522076454698 68.22209820233995 58.07900584908695 i
13703002.929688003 95.5400670104051 87.5889253558464 73.64733763153262 68.97271280556677 59.01015973043529 i
13858718.872070821 97.1011000968745 89.11948407769864 74.8600068099795 69.5873489065818 59.91283816427388 i
14014434.81445364 98.54162445760527 90.49017845411832 76.05806955961526 70.04417437181586 60.70485867505283 i
14170150.756836457 99.88562723489444 91.68523927436351 77.20912914773305 70.33172204824189 61.30686261839096 i
14325866.699219275 101.16290933047722 92.7013872552895 78.2858282207088 70.44886142351488 61.65085528941262 i
14481582.641602093 102.40698343725587 93.55004390754543 79.26910919053675 70.40511313434558 61.69106684101475 i
14637298.583984911 103.65236398765623 94.25756353338072 80.15271126704239 70.22098040237756 61.414307292296236 i
14793014.52636773 104.93147844447326 94.8630199054467 80.94696116715573 69.92779999065951 60.844831679854565 i
14948730.468750548 106.27160223549099 95.41400307695842 81.67846419985328 69.56686127219736 60.04068981061541 i
15104446.411133366 107.6923100339568 95.9615662609404 82.3837059604096 69.18784376162789 59.08346654299197 i
15260162.353516184 109.20390269240218 96.55548390030563 83.09823235684651 68.84667097373783 58.06620163095771 i
15415878.295899002 110.80711013250274 97.24046669847414 83.84583069695755 68.60272053616542 57.08305512631516 i
15571594.23828182 112.49411138852857 98.0533677090647 84.63216810724764 68.51525804568357 56.22165678710029 i
15727310.180664638 114.25060661602785 99.02105200824079 85.4457263226413 68.63912211068804 55.55772802455434 i
15883026.123047456 116.0584180746506 100.15858053090393 86.26679771442078 69.01990996059688 55.15150348678592 i


==> pgfFigures/pgfFiles/bimodal240_80_2D_new.pgf <==
 # Curve (f ; FLG0 ; FLG25 ; FLG50 ; FLG75 ; FLG100 ; 90 points.)
f FLG0 FLG25 FLG50 FLG75 FLG100  
2024307.2509766365 -1.9123024248859566 0.5758801609479349 1.9754099521900785 3.4857231049747504 4.2512780204062235 i
2180023.193359455 -1.6584899613974329 1.0973833269356361 2.689820684263037 4.397035286039885 5.410918884551123 i
2335739.135742273 -1.3915849500724533 1.6243277277116648 3.4178197921802456 5.334898023944477 6.569951676781486 i
2491455.0781250913 -1.1096154715261606 2.162558188914578 4.166398128850184 6.306193199203954 7.743236585413979 i
2647171.0205079094 -0.8109664724352171 2.716279757508224 4.940565287375236 7.315715272602709 8.941340165382998 i
2802886.9628907274 -0.49424723832785844 3.2885799674134772 5.743959098370455 8.366788253815438 10.17183632183207 i
2958602.905273546 -0.15820336585637165 3.8817668088743416 6.579236727749166 9.46165629320907 11.440138555158518 i
3114318.847656364 0.198344651278569 4.497593701702796 7.448330879366007 10.601734072642163 12.750040487836468 i
3270034.790039182 0.5765468966502965 5.1374135455282754 8.352620476749799 11.787767848353322 14.104069413210102 i
3425750.7324220007 0.9775601999772505 5.802287487179805 9.293045949174475 13.01993814029611 15.503716679439554 i
3581466.674804819 1.4025792774731627 6.493064494161606 10.27018804582169 14.297923560668059 16.94958486582736 i
3737182.617187637 1.8528656457684292 7.210442064831132 11.284322370418531 15.620938420064817 18.44147744333473 i
3892898.559570455 2.3297760431880676 7.95501474323722 12.335457607458725 16.9877525160198 19.978447872725702 i
4048614.501953273 2.8347910936588137 8.72731453983332 13.423362559540594 18.39669871925784 21.558819585068903 i
4204330.444336091 3.369543724479746 9.5278452355807 14.54758490905602 19.845671879886236 23.180184641951666 i
4360046.38671891 3.935845101710129 10.35711038677384 15.707462544089772 21.332120645464762 24.8393862117181 i
4515762.329101728 4.535703291783435 11.215632288500439 16.902125968270855 22.853031611686227 26.532487724703905 i
4671478.271484546 5.171326342557853 12.103956012552198 18.130487536335206 24.404902576914285 28.25472929809313 i
4827194.213867364 5.8450972684805835 13.022629126554694 19.391210158783718 25.98369866485217 30.000469661480572 i
4982910.156250183 6.559504717919157 13.972144842292465 20.682645533665532 27.584782570701503 31.76310983470828 i
5138626.098633001 7.317012637770338 14.95283642537525 22.002731845212427 29.202810238322165 33.53499461125146 i
5294342.041015819 8.119859514225402 15.964717375363994 23.348846399108467 30.831589309881135 35.307292034724966 i
5450057.983398637 8.969797578080946 17.007278880394402 24.717623192468974 32.4639133916984 37.069862588326636 i
5605773.925781455 9.867815549588032 18.079283505109654 26.104769317300853 34.09141113202005 38.81114994233632 i
5761489.868164274 10.81392534419582 19.178623262403597 27.50494010428748 35.70447766004184 40.518149102955206 i
5917205.810547092 11.807110360236642 20.30232159899994 28.911744161904405 37.292368829559436 42.17652238814437 i
6072921.75292991 12.845503721248292 21.446731118521047 30.317927054732024 38.84351494431514 43.77092159653248 i
6228637.695312728 13.926783742665231 22.607909747243447 31.715723291346407 40.346045893423984 45.28552906582986 i
6384353.637695546 15.048676418757898 23.782078870997623 33.097296861314895 41.78844143588666 46.70476767817756 i
6540069.580078364 16.209401414815932 24.966027580959473 34.455154101686816 43.16017578557235 48.014084704618924 i
6695785.522461182 17.40792567883431 26.157355101433772 35.78243432040992 44.45224327456697 49.20071197186641 i
6851501.464844001 18.64397681100855 27.354518473683335 37.073047228314095 45.65751597566275 50.25433919357732 i
7007217.40722682 19.91785879455777 28.556725742627965 38.32168992115696 46.77095026587468 51.16767868117313 i
7162933.349609638 21.230159898845976 29.763750078777058 39.52380791385658 47.78969264054054 51.93692196609476 i
7318649.291992456 22.581440234828314 30.975734597271384 40.67556105058796 48.71313137906552 52.56208734867563 i
7474365.234375274 23.971956403098346 32.1930304361826 41.77383207989824 49.542917213377216 53.047244168763406 i
7630081.176758092 25.401447719077826 33.416082405816994 42.81629086794802 50.282952294896575 53.400589431277446 i
7785797.11914091 26.868986035366458 34.64535768744172 43.801509754251065 50.9393327644874 53.63435320828878 i
7941513.061523728 28.37288114668968 35.88130470011459 44.72911637760826 51.520227205887814 53.764520800469974 i
8097229.003906546 29.91063244119486 37.12432806831051 45.599966494499576 52.035677628085885 53.81037691855322 i
8252944.946289365 31.478920330732723 38.37476791806334 46.41631762953196 52.49731697078131 53.7938938173588 i
8408660.888672182 33.07363481470446 39.632875017387995 47.18198280807984 52.9180040927292 53.738996253756895 i
8564376.831055 34.689941581251865 40.89877635697221 47.90244150742452 53.311381956290575 53.67073861685333 i
8720092.77343782 36.32238766690095 42.172428296376616 48.58488275392968 53.69136689173327 53.61442347616999 i
8875808.715820638 37.965048828154 43.4535564809625 49.238153967142736 54.071577220922514 53.59467814020228 i
9031524.658203457 39.61171969803324 44.74158366205263 49.87258975856426 54.46470975218691 53.63449002563808 i
9187240.600586275 41.25614598741345 46.035548707647976 50.49969821176594 54.88187467833895 53.75418685406711 i
9342956.542969093 42.89229610552347 47.334022897758736 51.13168861240994 55.33190500918568 53.970338570226815 i
9498672.48535191 44.514668425330704 48.63503349176758 51.78083447443956 55.82066697674355 54.29455980823669 i
9654388.427734729 46.118630805712236 49.93600989006424 52.45867986072697 56.35041287343136 54.732211250186694 i
9810104.370117547 47.70079125009257 51.23377455205747 53.175117496559466 56.919236074521315 55.28104274875144 i
9965820.312500365 49.25940182513576 52.52460855349034 53.93739746250179 57.52070661570463 55.92989669742735 i
10121536.254883183 50.79479908109487 53.804428355500775 54.749168515748664 58.143780642271395 56.65769562640079 i
10277252.197266001 52.309877560845976 55.069112156121456 55.60970840964441 58.77308402936426 57.43305467236445 i
10432968.13964882 53.810571784950106 56.31500507613746 56.513549354622015 59.38966527632725 58.2149404987044 i
10588684.082031637 55.306282486033545 57.53960539352147 57.450712189775444 59.972290325890185 58.95476935207637 i
10744400.024414456 56.810129683344954 58.74238478444954 58.40767204607701 60.49930506678491 59.60012816338967 i
10900115.966797274 58.338866156424025 59.92562860580504 59.36895117241261 60.95101312580731 60.099914191898314 i
11055831.909180092 59.91226818569235 61.095116777389116 60.3189208389084 61.31240940788265 60.410251568814985 i
11211547.85156291 61.55186335476704 62.26043440654386 61.24318179819592 61.57599189561938 60.50028321009971 i
11367263.79394573 63.2789680395612 63.43473617657145 62.1290352437365 61.744268965833086 60.356994046611945 i
11522979.736328548 65.11217270654632 64.63389752862132 62.96514607622842 61.83149279514976 59.98846029726523 i
11678695.678711366 67.06458984140599 65.87513525447426 63.74126182174127 61.8640783335163 59.425023830628184 i
11834411.621094184 69.14131643283595 67.17530677222383 64.44920838678397 61.87916640690505 58.71780285746428 i
11990127.563477002 71.33761554619666 68.5491475659947 65.08584367647941 61.92100622266012 57.934100050334095 i
12145843.50585982 73.63825822103074 70.00767297121884 65.65725980399692 62.035370313253075 57.15004799730242 i
12301559.448242638 76.01827518373736 71.55689139067718 66.1820968733158 62.26290966144204 56.44188862198488 i
12457275.390625456 78.44506946187425 73.1968978104685 66.69156071440175 62.632809525397256 55.87777212705305 i
12612991.333008274 80.88151368987967 74.92136341830134 67.2251468385366 63.15804777666607 55.51150574238575 i
12768707.275391093 83.28942801501114 76.71741030699386 67.82326014933363 63.83310042107564 55.37871912851747 i
12924423.21777391 85.63281962497791 78.5658543908296 68.51929679139099 64.6344005676945 55.495117001847426 i
13080139.160156729 87.88046820502606 80.4418101364113 69.33359733826957 65.52341713143684 55.85619167869188 i
13235855.102539547 90.00773600878 82.3156666435209 70.27055695475468 66.45182436337042 56.437900449576624 i
13391571.044922365 91.99770288171348 84.1544486428128 71.31901045667358 67.36779569618878 57.19812863603704 i
13547286.987305183 93.84179906206958 85.92356307771493 72.45522076454698 68.22209820233995 58.07900584908695 i
13703002.929688003 95.5400670104051 87.5889253558464 73.64733763153262 68.97271280556677 59.01015973043529 i
13858718.872070821 97.1011000968745 89.11948407769864 74.8600068099795 69.5873489065818 59.91283816427388 i
14014434.81445364 98.54162445760527 90.49017845411832 76.05806955961526 70.04417437181586 60.70485867505283 i
14170150.756836457 99.88562723489444 91.68523927436351 77.20912914773305 70.33172204824189 61.30686261839096 i
14325866.699219275 101.16290933047722 92.7013872552895 78.2858282207088 70.44886142351488 61.65085528941262 i
14481582.641602093 102.40698343725587 93.55004390754543 79.26910919053675 70.40511313434558 61.69106684101475 i
14637298.583984911 103.65236398765623 94.25756353338072 80.15271126704239 70.22098040237756 61.414307292296236 i
14793014.52636773 104.93147844447326 94.8630199054467 80.94696116715573 69.92779999065951 60.844831679854565 i
14948730.468750548 106.27160223549099 95.41400307695842 81.67846419985328 69.56686127219736 60.04068981061541 i
15104446.411133366 107.6923100339568 95.9615662609404 82.3837059604096 69.18784376162789 59.08346654299197 i
15260162.353516184 109.20390269240218 96.55548390030563 83.09823235684651 68.84667097373783 58.06620163095771 i
15415878.295899002 110.80711013250274 97.24046669847414 83.84583069695755 68.60272053616542 57.08305512631516 i
15571594.23828182 112.49411138852857 98.0533677090647 84.63216810724764 68.51525804568357 56.22165678710029 i
15727310.180664638 114.25060661602785 99.02105200824079 85.4457263226413 68.63912211068804 55.55772802455434 i
15883026.123047456 116.0584180746506 100.15858053090393 86.26679771442078 69.01990996059688 55.15150348678592 i


==> pgfFigures/pgfFiles/bimodal_analytical2D.pgf <==
 # Curve (f ; 80mm ; 160mm ; 240mm ; 240_80mm_25 ; 240_80mm_50 ; 240_80mm_75 ; 240_160mm_25 ; 240_160mm_50 ; 240_160mm_75 ; 160_80mm_25 ; 160_80mm_50 ; 160_80mm_75 ; 32 points.)
f 80mm 160mm 240mm 240_80mm_25 240_80mm_50 240_80mm_75 240_160mm_25 240_160mm_50 240_160mm_75 160_80mm_25 160_80mm_50 160_80mm_75  
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i
500000.0 0.009047677446842444 0.03339800400172384 0.07154615251594408 0.024714456220974946 0.04010676199023307 0.05321238892564992 0.04237115146640722 0.05136948643428018 0.05913205310302426 0.015147758892969104 0.02113862753786779 0.02679778279392881 i
1000000.0 0.09016294747481943 0.2712281980995005 0.5562172241912683 0.20937270605740635 0.3244441717041178 0.42303147169104843 0.3409949693957725 0.4083060074170626 0.4664929942171767 0.13604001935945498 0.18041636823771245 0.22313263354495608 i
1500000.0 0.3124862446939852 0.89972798430544 1.7808114898586955 0.6953967380315438 1.0621028538906196 1.3762446854215655 1.1181222466969787 1.330247205937499 1.513099692615746 0.46269168031495916 0.6065740047947459 0.7455789056043777 i
2000000.0 0.7437430910387983 2.073703746634318 3.943150671219698 1.5908780538899103 2.401538140706931 3.092613738471439 2.533942701793485 2.994604799719273 3.391089381995287 1.0856980407609447 1.4121572716945832 1.7254516887486062 i
2500000.0 1.4422065505776958 3.89846020524329 7.078928392179214 2.960128378209731 4.407484328283408 5.636887674204046 4.683896086136647 5.476873562667964 6.164453893278187 2.0786414581548347 2.6831083694444002 3.2611510589198605 i
3000000.0 2.4597111746542533 6.42668541921231 11.07642498441329 4.822153311959592 7.062961538825681 8.96216360184952 7.586703395040622 8.751409718065268 9.77590789259941 3.497074611553908 4.476487540533062 5.411269977316649 i
3500000.0 3.8426716051007634 9.659285158061346 15.71680923975303 7.155832600101564 10.283280260461733 12.930679571248053 11.185756608280462 12.708861693120529 14.072746627328197 5.3779741974180535 6.8197527019366 8.191980063936 i
4000000.0 5.62964882145216 13.548199794292987 20.725506061768577 9.909981357474546 13.936714280489907 17.34430474496005 15.367624901115086 17.183936952200977 18.841451674471784 7.738783391743988 9.710605463975753 11.579182928351868 i
4500000.0 7.846914671295025 18.001775428551152 25.821437178942734 13.01612285000231 17.86845678105633 21.97961659686821 19.988650100182777 21.986363798944794 23.84463278288391 10.57674975682834 13.118066469114254 15.514505024502721 i
5000000.0 10.506061040427236 22.894698236010004 30.75915626459767 16.40184240752341 21.92565566124437 26.62320873305178 24.898389992097826 26.92886704950226 28.856000068744628 13.870168501295105 16.986315769289888 19.913358197572826 i
5500000.0 13.611813630372552 28.087596617380836 35.365069237534414 20.00315485922631 25.985575847834866 31.10615157101499 29.946552231853335 31.848353539596502 33.69369615795056 17.584953508433912 21.244760042736676 24.672516656994684 i
6000000.0 17.160694012531863 33.43873027366352 39.53901496563739 23.77156905978567 29.966529714984112 35.318444801981975 34.99655220547642 36.616826464472034 38.23252124574762 21.677425907268525 25.813968668351635 29.679903839960357 i
6500000.0 21.137065840222597 38.81185946579547 43.23693599090005 27.675875821309283 33.82624913102036 39.20681372653083 39.93726792352204 41.14325139673638 42.400190533564334 26.095981686039348 30.610091099872633 34.82439979124895 i
7000000.0 25.515858748499745 44.08675445547755 46.4541132213488 31.700201613754672 37.556758913930885 42.7646087666491 44.682795986375176 45.36946326257936 46.167824592041676 30.785481962500704 35.55169597274958 40.00315562397195 i
7500000.0 30.267316688075915 49.167867578757296 49.208554716146935 35.83892740866177 41.17458002258783 46.0153852297373 49.16764385571856 49.26273329730171 49.53604684454011 35.69197855419965 40.566215211577806 45.12677822518218 i
8000000.0 35.35825983972178 53.98667342688052 51.52530357319691 40.0895964433995 44.70558490021226 48.992924109482225 53.34499918540784 52.80742790246893 52.51856169249637 40.7651245233525 45.59301218776504 50.122983110725805 i
8500000.0 40.74628092712229 58.49515344569268 53.421158734003065 44.44537384999151 48.16550797527037 51.72093645187822 57.19242501220945 55.99757169787959 55.12528734174066 45.956681374768735 50.58132081579846 54.93920750673713 i
9000000.0 46.38641982062736 62.667359082749684 54.91291639421283 48.89118115821839 51.55626241484442 54.21009441863313 60.700124699324505 58.83304041255066 57.362957236365745 51.22398301102113 55.4929528602561 59.54055289365363 i
9500000.0 52.23557993727557 66.49742637734528 56.02578968536865 53.40244704843446 54.86626380525657 56.460670441189585 63.86226233152112 61.31799844980704 59.239222978864355 56.531657614747424 60.30257491380763 63.90649217281688 i
10000000.0 58.24684639725609 69.98843293282528 56.78827109418635 57.945543183586416 58.06758514746727 58.46249319662428 66.68258643779593 63.46019655396853 60.76083217031487 61.848135350655284 64.9920082976084 68.02852711393552 i
10500000.0 64.37253816904227 73.14866552953124 57.23571422478169 62.481810253047335 61.12496241984096 60.20348187330589 69.17037091034798 65.27188556531185 61.93893122762307 67.14579703069536 69.54851011140208 71.90582125301466 i
11000000.0 70.56873995762062 75.98999657132605 57.413072412855186 66.97314948594973 64.00787921994265 61.67882097659043 71.3357807423651 66.77085244301502 62.79395303391861 72.40167584790761 73.96388502074699 75.54084299170151 i
11500000.0 76.79661410022565 78.52488832114489 57.37151446199377 71.38728843647483 66.699069710099 62.89592890102347 73.1902934023637 67.98060545309029 63.35615574759396 77.59673050030057 78.23241085348262 78.93638217838986 i
12000000.0 83.01853044125673 80.76055565189306 57.158583097430835 75.70135782711435 69.195741075861 63.873464014868276 74.753825481183 68.9293544561681 63.66096262662259 82.71291986374595 82.34683096041033 82.09456605957149 i
12500000.0 89.20222705045295 82.7012747829666 56.821351208901035 79.90474996912363 71.51416166675259 64.64430998439217 76.05079485402804 69.64907517073611 63.750715673130344 87.73419778350888 86.29917498541525 85.01531354751513 i
13000000.0 95.32648590099109 84.35329585323495 56.41306611175983 84.00011028752712 73.69199644971867 65.2577973346139 77.10287191827393 70.17439077481168 63.67753928862029 92.6485547053003 90.08319667584414 87.69542192210523 i
13500000.0 101.37366757714433 85.720043954041 55.98332828545479 88.00072124475054 75.77667291089833 65.77062033144045 77.93710364215825 70.54038216815087 63.49517398534454 97.44448408635051 93.69106024628958 90.13083925427593 i
14000000.0 107.33079206448677 86.80526521666869 55.58042618413659 91.92766783812395 77.82032173395541 66.24326588589241 78.5821439682672 70.78155575906744 63.25766562585852 102.11172620452139 97.11497528392306 92.31762396130107 i
14500000.0 113.19204351312928 87.61759801238541 55.25428764155529 95.80654188773961 79.8763463879803 66.73712248480358 79.06240463389825 70.9314048565517 63.018860986109125 106.64292174999953 100.34991020468357 94.25271507334568 i
15000000.0 118.95496397625176 88.16986891636667 55.05001313734324 99.66321327084663 81.99199447713596 67.30748058854483 79.40012500455428 71.02176361712232 62.82689203614593 111.03239549440178 103.3931724825144 95.93587021638297 i
15500000.0 124.6167828364993 88.47805812463247 55.00272825029516 103.52029117813241 84.20311226316846 67.9980975865749 79.61786684729641 71.0823349217313 62.719671860132415 115.27516793499001 106.24401742068868 97.37119070508291 i


==> pgfFigures/pgfFiles/bimodal_analytical2D_Voigt.pgf <==
 # Curve (f ; 80mm ; 160mm ; 240mm ; 240_80mm_25 ; 240_80mm_50 ; 240_80mm_75 ; 240_160mm_25 ; 240_160mm_50 ; 240_160mm_75 ; 160_80mm_25 ; 160_80mm_50 ; 160_80mm_75 ; 32 points.)
f 80mm 160mm 240mm 240_80mm_25 240_80mm_50 240_80mm_75 240_160mm_25 240_160mm_50 240_160mm_75 160_80mm_25 160_80mm_50 160_80mm_75  
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i
500000.0 0.019399199838802544 0.06434678460832786 0.13532703510317334 0.048412498602394084 0.07704836072246661 0.10135333051412695 0.08085915405253541 0.09775616548923965 0.1122849993226091 0.030605189955538147 0.041666618840573114 0.052051185189832525 i
1000000.0 0.1781119397179542 0.5154889159474109 1.0386054133636404 0.3992495599925335 0.6127053769782321 0.7953621354157511 0.6434083163807129 0.7681131090051987 0.8756753813531681 0.2636893782354343 0.3464023933951724 0.42589431830089863 i
1500000.0 0.6082937068175785 1.6956469675975925 3.276650500973854 1.310079471509445 1.9806328373400912 2.5545523438365945 2.0882379016077426 2.472579234887279 2.80364877096382 0.8875558618770873 1.1541297898940104 1.4115405665678153 i
2000000.0 1.4390347712353313 3.871305532305743 7.120705171438108 2.959594356829536 4.411772733285875 5.647071624828793 4.671709618852976 5.480645809969661 6.178623003034088 2.0674672271415813 2.665412716130093 3.2379425853176955 i
2500000.0 2.773748730424925 7.1903691944261885 12.484458540770062 5.426867030846967 7.946178215103132 10.082448874135874 8.506785077973966 9.835039251123169 10.997355239437407 3.9266420218355886 5.016128780292579 6.056656420647291 i
3000000.0 4.708651891097294 11.689540912413522 19.004289875617193 8.69642471895138 12.462445371315004 15.648845736889477 13.52928353114832 15.372787588556255 17.019929395613435 6.550223395475714 8.280040673487637 9.926486309620552 i
3500000.0 7.322506870474871 17.292460342503997 26.145312244614146 12.676795412496908 17.71495616437343 21.972671327864944 19.53445614347601 21.782726148227347 23.840476837866525 9.97964592118473 12.463703456467464 14.814939990935045 i
4000000.0 10.661450144481238 23.816284123655493 33.32301387966322 17.229661890944705 23.386451908892887 28.598931073255546 26.243903533752437 28.680632169139635 30.974010698694443 14.208179606577186 17.505289027614968 20.611035798622655 i
4500000.0 14.752724215878551 31.011536354748976 40.04236713621328 22.205902472333985 29.169124290505163 35.09599515083838 33.33960360218023 35.68374781290154 37.96354578730348 19.19251533585129 23.293174697237863 27.140278667023416 i
5000000.0 19.604322491649743 38.59422210459962 45.9670638003946 27.474798381799854 34.81956510936666 41.12960205487807 40.509742479385416 42.46512457120845 44.45025897602089 24.859909473282055 29.680813818012165 34.187283357905876 i
5500000.0 25.195620572248046 46.27013929985912 50.92048845241523 32.941214537487696 40.18159860356466 46.495601426696815 47.4914724269279 48.78154341236387 50.20037239754676 31.11239317225109 36.498535320689946 41.52150429074049 i
6000000.0 31.48648753321047 53.76979800604062 54.86776050769719 38.551839300340454 45.19722957835487 51.12653643817682 54.075708592227606 54.478812207228174 55.1096194519524 37.83959386705848 43.574019274162275 48.9179796172254 i
6500000.0 38.42373201450103 60.872778448402116 57.86809434811759 44.28857342831922 49.89013376484387 55.06172334738428 60.10685157364569 59.47942362746073 59.17531486028163 44.92930647343866 50.74860737904128 56.17516304908824 i
7000000.0 45.93238792466793 67.40986628298985 60.008199842168416 50.15172249235819 54.320817308027145 58.389123026148866 65.49560010084863 63.76078911402129 62.44359893014001 52.26948443014914 57.882008145637435 63.13036589841946 i
7500000.0 53.92858490218397 73.27391043407509 61.38492645299091 56.14367359594 58.55834922031982 61.20669960381351 70.19932298457306 67.33558305050697 64.98067827779677 59.75812326394947 64.86332488126101 69.66453260630406 i
8000000.0 62.32492142845497 78.4167306136604 62.0980560360434 62.254734593272275 62.65404521264485 63.595208334413215 74.20846842675958 70.23666142586715 66.85439996373007 67.30762017531455 71.61384830717499 75.70199353917276 i
8500000.0 71.02203515871564 82.82911470422171 62.239898584560805 68.45416966643289 66.61821003645605 65.60171329195018 77.5485214445157 72.50748561952352 68.12146129549282 74.8408015676849 78.07905911747149 81.20742023585485 i
9000000.0 79.92289677593271 86.53678016435114 61.91776139065996 74.69242382798737 70.43287717396035 67.25572306120442 80.25491626846419 74.19995239320001 68.84284674259182 82.29559553896905 84.22915948335243 86.17482191103102 i
9500000.0 88.93247354769844 89.58387762174087 61.24803185483387 80.90831785101798 74.06363675020144 68.5806230268397 82.3715264655625 75.37368749632381 69.08747856391513 89.62182888043239 90.05077883922188 90.6181096427021 i
10000000.0 97.95693304799128 92.0182727564191 60.344174645108325 87.0401083502632 77.47647845634015 69.6041909564605 83.95323735281198 76.0956914386673 68.93170834412737 96.7774020740725 95.53850769488432 94.56229591958058 i
10500000.0 106.91566569482472 93.89097663458418 59.31960032758141 93.03847171305904 80.66382401834619 70.37424482958187 85.05444757223059 76.43996205712956 68.46550785822129 103.73044367269225 100.6940322914409 98.0341556815602 i
11000000.0 115.7396398511063 95.24813201319344 58.273854315551546 98.87454946922894 83.65076743860348 70.95849617777442 85.73566899047805 76.48427729827911 67.78528984872325 110.45560355855834 105.5202032703265 101.05829618410041 i
11500000.0 124.37167623081665 96.12851635560791 57.28918363029449 104.54330859283341 86.49321764453677 71.4411393383995 86.06525046614986 76.30613013314581 66.98854953435772 116.93206138982876 110.01831405009166 103.65551442685127 i
12000000.0 132.77344475929368 96.57026049822055 56.44077027394926 110.06243275570998 89.27384823747468 71.92087316770838 86.10855974863411 75.97931614889346 66.17480938320364 123.14560749858235 114.19108986484417 105.84204321974411 i
12500000.0 140.92273001303087 96.61223443377756 55.795670134807736 115.4657252549859 92.08532762649001 72.49912379521493 85.92686722928009 75.57075626085388 65.43859958333019 129.0873656314174 118.04282696760491 107.63206620696258 i
13000000.0 148.80592759393403 96.29301959683355 55.406297642051484 120.79363517542421 95.00989038695538 73.26423157151888 85.58054452058757 75.13852705387997 64.85868199585406 134.75116105296686 121.57848193079002 109.04165219930958 i
13500000.0 156.42180145950275 95.65940757012133 55.31608447324716 126.0851093498526 98.11294067461836 74.28587944230412 85.11752867384565 74.73227248135429 64.49744313559385 140.13644790095438 124.80889066327582 110.09031453390617 i
14000000.0 163.77184710893565 94.76305823937673 55.54867465475953 131.36925875239479 101.43108008067108 75.60377476808783 84.57994639368587 74.39311530984729 64.39190891732603 145.24527012676 127.74909569723873 110.80443042358527 i
14500000.0 170.85391958887735 93.65864470869664 56.103776966671475 136.6601169049851 104.96925173070144 77.22500346946585 84.00817503216796 74.15387502796702 64.55206255322105 150.0806803736448 130.41769900073865 111.2189155876664 i
15000000.0 177.66761895921147 92.4099257387744 56.96985448089585 141.95580700912944 108.7122916275611 79.13538473891529 83.43173535117799 74.03995156808361 64.9729587573955 154.65015340189865 132.84101093185978 111.37554559945752 i
15500000.0 184.20156181703555 91.07864042610078 58.11765585693463 147.23777649311637 112.6217433220337 81.2996016474368 82.8845275423868 74.06830588115447 65.63344063184991 158.96009270276207 135.04672284615143 111.32393819144012 i


==> pgfFigures/pgfFiles/bimodal_analytical3D.pgf <==
 # Curve (f ; 80mm ; 160mm ; 240mm ; 240_80mm_25 ; 240_80mm_50 ; 240_80mm_75 ; 240_160mm_25 ; 240_160mm_50 ; 240_160mm_75 ; 160_80mm_25 ; 160_80mm_50 ; 160_80mm_75 ; 32 points.)
f 80mm 160mm 240mm 240_80mm_25 240_80mm_50 240_80mm_75 240_160mm_25 240_160mm_50 240_160mm_75 160_80mm_25 160_80mm_50 160_80mm_75  
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i
500000.0 0.00043734064452536703 0.0033958383490289377 0.009121981490821433 0.00309720761795315 0.005257901450300537 0.007856967797966161 0.004502940252535566 0.0063506606229857725 0.00753334286612505 0.001284617550006147 0.002049155471554272 0.0023921470289576625 i
1000000.0 0.009537941356417867 0.04938266319711723 0.14463684006567407 0.04568308187538201 0.08048977647810855 0.118027405999978 0.07398852203281418 0.1000817798157532 0.12252894899860844 0.020615410986850394 0.03046840977013124 0.03979435196641466 i
1500000.0 0.04874522889067808 0.24432101533854084 0.7059285022273103 0.22349926171378917 0.39321182117822134 0.5735019656893534 0.36517725105935706 0.4901855984252965 0.5999253974094432 0.10301056846735823 0.15128717488304766 0.1985850509611967 i
2000000.0 0.14941002048625324 0.7589772787182641 2.1160012563927055 0.6811614883794275 1.1867489092171575 1.7226465908711128 1.1062402567032235 1.478582797874419 1.7988399071745917 0.31910098266329756 0.4705489333712745 0.6110192113712378 i
2500000.0 0.36436300318203346 1.789109551510483 4.8372144112418445 1.5723019144667805 2.7228960321001323 3.918861691176661 2.5752401570736363 3.40406610698692 4.129204069359037 0.7605937574986464 1.114708010764435 1.4507527302928402 i
3000000.0 0.7454781253391101 3.5695698157873017 9.254310521391293 3.0564224937849604 5.245265985939152 7.479552274364899 5.03199101960949 6.574327309331761 7.931413019777288 1.5312440058077827 2.2351111566894986 2.9001759669938334 i
3500000.0 1.3580646500831828 6.32231744652765 15.60212403560838 5.254308960181493 8.918045503923883 12.583351721893267 8.698889085943529 11.213073120313787 13.435346410634201 2.7403849289654905 3.9817667488519124 5.145680210694227 i
4000000.0 2.2816669363917574 10.22801478080614 23.913581807118838 8.226003764338508 13.791024358720739 19.22249551052857 13.733881471455813 17.42171822614134 20.719141030332587 4.495188622643268 6.48759342744532 8.362578919494094 i
4500000.0 3.59042791972032 15.435095559225037 33.99104733787082 11.982479698571241 19.802461373691685 27.232302295060226 20.19092787647537 25.159943074735953 29.662137567105706 6.891710956448261 9.869857053730945 12.685427121121698 i
5000000.0 5.350032272205458 22.044991624244123 45.43049795882841 16.48843280827752 26.79065889558534 36.32261653089535 28.015274782016615 34.25307315636922 39.960005688600575 10.008614457420883 14.220667439904874 18.193836073773415 i
5500000.0 7.635739996540439 30.067127289492063 57.69419155468608 21.64975311664763 34.5064164684128 46.092258469057505 37.07775221382461 44.42311509070172 51.20405472095116 13.90438221178316 19.583840206827077 24.918644124036803 i
6000000.0 10.52690928928656 39.42121980212574 70.18456918459165 27.335347519502104 42.65305735918734 56.096535185224994 47.189227516592275 55.3275835615379 62.934039019301494 18.614236811953727 25.953903364255183 32.83629863994487 i
6500000.0 14.083999666096505 49.97650530805157 82.30904931651376 33.42234760182135 50.941361234977464 65.94117252522722 58.09828278927316 66.59893521887966 74.66335333417038 24.147350367773452 33.29267096919197 41.856618876958386 i
7000000.0 18.35633335641548 61.54435906162463 93.55732257832884 39.80373222744383 59.11717382279692 75.30294249696792 69.52746679343407 77.88597376629566 85.95189387626985 30.488573073501243 41.52504606696777 51.83855912407943 i
7500000.0 23.392918669367884 73.87080065022741 103.55757399160798 46.38761035698888 66.97927607482453 83.92894612277523 81.2098980568898 88.8855774450608 96.46683583485412 37.601935597036366 50.53546415013698 62.61036550254112 i
8000000.0 29.229769603536926 86.67302888211826 112.08573004944301 53.11744774461229 74.40399678394633 91.66588084418625 92.89099269716203 99.35648513858465 105.97891692553193 45.4331867996169 60.18525621771936 73.97265553468763 i
8500000.0 35.88177345781597 99.67004737227826 119.05091486141161 59.9798277921515 81.35206567053147 98.46700211469732 104.32970977936954 109.12093222666732 114.34610167592291 53.91348777778255 70.32789635670609 85.70469699829859 i
9000000.0 43.35456517458728 112.57927758762091 124.47579750922378 66.98276638237779 87.84570072107745 104.35030700287933 115.31943943876344 118.05997205372266 121.51766838144182 62.965231575062944 80.80900971155411 97.58545579620963 i
9500000.0 51.64856946288861 125.12536259029244 128.46040549457632 74.13970826418463 93.94078830913861 109.36567137638039 125.69544939689452 126.10141008305393 127.51571382411059 72.5070770380289 91.47228550373708 109.40844489913734 i
10000000.0 60.743784344453644 137.07975251833122 131.13113866617977 81.47569096753395 99.70973719842198 113.59777758508503 135.31643803573016 133.20285265741276 132.38109526739782 82.45681100516389 102.17959799911156 120.98151827260163 i
10500000.0 70.60414137848977 148.2634319633348 132.6131349102832 89.01259472608042 105.21380393510222 117.13680657677978 144.0695614165814 139.3412695928863 136.1599744194922 92.73523546944972 112.81408043830447 132.13967219514387 i
11000000.0 81.1889813882578 158.53396786470407 133.02072233350864 96.75037862600902 110.48157543545604 120.04573840576302 151.8837166887186 144.50871390576077 138.9111687867557 103.26980056229426 123.2757549235914 142.75987265757573 i
11500000.0 92.44562179019896 167.80146445216803 132.44663143645656 104.67583247417069 115.51597370091105 122.37569926976774 158.71848726947601 148.70935111282856 140.68745471413422 113.99549264209058 133.49009745095609 152.75723558797378 i
12000000.0 104.30723988521731 176.0323355926509 130.96601553307016 112.77028075395137 120.30880631560369 124.18094185101658 164.5580217720489 151.96120921792203 141.5324387287662 124.85523733487081 143.41060914745506 162.0803853005809 i
12500000.0 116.70275607908049 183.2299416107031 128.65554837752245 121.0070848034907 124.85201620591965 125.5164162223863 169.4174958624485 154.30162891256725 141.50163808636648 135.80050034198734 153.01040039253215 170.71133668606333 i
13000000.0 129.56404531662028 189.41813374842073 125.61066704634091 129.35436136179305 129.15034618043006 126.44137360948312 173.34360851516715 155.79103493182234 140.67746770499167 146.79097183007755 162.2747190264439 178.65986364627574 i
13500000.0 142.82161656824434 194.64374970827853 121.94980652286907 137.79118670525753 133.23701186936492 127.04125756864205 176.39855667787873 156.51152885734 139.1596958631339 157.7927749951534 171.20196314253644 185.94748378567797 i
14000000.0 156.40816870495954 198.96543415179073 117.8182276553069 146.31242085767036 137.17513370600722 127.4277400625705 178.65280960648167 156.5635110874296 137.06579793713624 168.77719486490435 179.79820153274954 192.5977266772118 i
14500000.0 170.26946763916536 202.43033913256383 113.3907549445993 154.92130695937166 141.04616051042464 127.71755860645769 180.1876415683525 156.06078012889552 134.54104564792203 179.72010192941622 188.06600646913202 198.63405875903825 i
15000000.0 184.36073322813576 205.07653455566066 108.85841090545232 163.63478715833804 144.9444385045396 128.03293431733422 181.0820486040716 155.12129781471134 131.74100172094705 190.60027787369594 196.00507062471365 204.0706121040935 i
15500000.0 198.64342742431765 206.93576009885416 104.41331354711711 172.48400358268995 148.96935942546122 128.4970383549437 181.40397635293883 153.85840166668444 128.81596759632342 201.39809748495387 203.61298486515884 208.9077573316015 i


==> pgfFigures/pgfFiles/bimodal_analytical3D_Voigt.pgf <==
 # Curve (f ; 80mm ; 160mm ; 240mm ; 240_80mm_25 ; 240_80mm_50 ; 240_80mm_75 ; 240_160mm_25 ; 240_160mm_50 ; 240_160mm_75 ; 160_80mm_25 ; 160_80mm_50 ; 160_80mm_75 ; 32 points.)
f 80mm 160mm 240mm 240_80mm_25 240_80mm_50 240_80mm_75 240_160mm_25 240_160mm_50 240_160mm_75 160_80mm_25 160_80mm_50 160_80mm_75  
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i
500000.0 0.01526347608576939 0.05363275477472516 0.11249375376767153 0.0412412767724438 0.06644546463130645 0.09098767782912791 0.0694813941867063 0.08485280436248872 0.09928833076696725 0.025960874134697585 0.03555162235802632 0.04532589155650791 i
1000000.0 0.1508831080936365 0.44019026225246866 0.8802294973838659 0.3501506165854268 0.5381209235422445 0.7239517384908621 0.5537503324470696 0.6721833577569619 0.7780918249682618 0.23172462047302766 0.30440554168694095 0.37346200237550287 i
1500000.0 0.523086886678486 1.4630101621868155 2.832411543198437 1.1598164912149076 1.7537569948844287 2.3380868155916765 1.8114154191168987 2.1826633526155708 2.5111258487150296 0.7860210338955061 1.0227823108748615 1.2429662606828076 i
2000000.0 1.24695389766687 3.357718250614476 6.279925193042425 2.632943853825934 3.928681948658985 5.179692701143124 4.107499579495879 4.892046366693247 5.598829760464656 1.8371112676200478 2.369001629544815 2.8713129147125485 i
2500000.0 2.41692300112826 6.2995876785280585 11.255276775062063 4.865170294223299 7.140412278837882 9.298455568560149 7.565671441666122 8.893756318050958 10.096591717042978 3.5033070845912153 4.483954654842952 5.405729297585473 i
3000000.0 4.122458208153168 10.35964386893154 17.538612899681407 7.8622696628622215 11.315325187257956 14.521854967442055 12.185387045390597 14.103766483675647 15.85460793949205 5.869254380849818 7.448576859009755 8.928006000973555 i
3500000.0 6.440028425643789 15.51163040292621 24.714273728600446 11.559364657445572 16.2627562785002 20.52109569874042 17.84923614071737 20.291807732907152 22.554247356750327 8.982893815055796 11.285329329617278 13.446903342469664 i
4000000.0 9.421044959320895 21.65694302632457 32.254777617127544 15.85624738437862 21.732157395471884 26.912898635749002 24.339099060776395 27.13233399514314 29.761473562712123 12.855193349263008 15.968936897312496 18.893060288690247 i
4500000.0 13.102769642331916 28.61828494301649 39.63123444205088 20.62961257334851 27.457005116931263 33.31752388249473 31.388465911362804 34.267340476917376 37.029989177242115 17.464194845985144 21.423374460580845 25.1381577934341 i
5000000.0 17.507596065376934 36.160933629150314 46.400077861072575 25.758602249607033 33.200995733298456 39.42149070753264 38.71909864559891 41.360881634655414 43.97167473952094 22.760272893849294 27.532599259977946 32.01027498979872 i
5500000.0 22.63497055319725 44.030624118852366 52.25371724992389 31.152616649099972 38.794363692902294 45.024335152452274 46.06181909141602 48.13668687837387 50.290099807440626 28.671947492147176 34.159628670088 39.30711584419682 i
6000000.0 28.46851545138295 51.96669474737283 57.04446132949057 36.752296069596795 44.14122209711866 50.028369657439505 53.18554241563152 54.39865977158816 55.81121869318094 35.113646294501585 41.15487621934794 46.820440648908836 i
6500000.0 34.980668547095235 59.71822133679604 60.76972511659024 42.52421210980815 49.21339395227316 54.41517026174798 59.911830862970874 60.031444206467995 60.480339203614236 41.99309987220872 48.36624526137781 54.35493377978878 i
7000000.0 42.124868442431584 67.07808372871928 63.522111233449515 48.46315434189605 54.040720262107904 58.236489279384955 66.10446910045414 64.98428772398942 64.31587224949386 49.21687346453358 55.65759436396269 61.73317328966163 i
7500000.0 49.84547445567328 73.8815855547492 65.44333348761934 54.57011780310331 58.679070742964825 61.56925907666923 71.67493783718908 69.25153146662564 67.38650023640045 56.69630660431248 62.910764295778016 68.80976426940776 i
8000000.0 58.081764169209954 80.00957726101204 66.6790100284048 60.83793823791295 63.18098803468124 64.48602922411212 76.5778266680549 72.85237505733954 69.7804932929212 64.35146116539508 70.02930444122599 75.47764096098194 i
8500000.0 66.76077420516518 85.40509904758036 67.34136019790743 67.25410747632044 67.58088422318828 67.05487410099263 80.79229264254944 75.8142345120398 71.56603191306618 72.11251507563352 76.94788139166934 81.66319416811608 i
9000000.0 75.80860420627431 90.05332747583536 67.50641319542036 73.78770692133018 71.87924949715 69.3156344892175 84.3274771002785 78.16769365571491 72.79897232767793 79.92134277899245 83.62418680367335 87.33196647078593 i
9500000.0 85.14979381278957 93.97819173043428 67.21959944223946 80.39627966956951 76.05141875209127 71.29112281581982 87.21398216152713 79.94620653305437 73.52101559152105 87.73076540942924 90.03789346200608 92.48152947215911 i
10000000.0 94.70666495136564 97.23661748196254 66.51207251634465 87.03702068145442 80.06752936397874 73.00637136822724 89.49543178285255 81.1899657660592 73.76493263431315 95.50286682939098 96.18797215177285 97.1308862481656 i
10500000.0 104.4093089792695 99.89348799696866 65.42736299365356 93.66705003504117 83.90723790495049 74.48929896648383 91.2327008086264 81.95230461246935 73.58023965914623 103.20772470500162 102.08077953477883 101.3155931125796 i
11000000.0 114.19441326971243 102.01605145027007 64.03414925564522 100.25554786108539 87.57732207832899 75.78810127357629 92.49360507227789 82.30123502873815 73.03508657932703 110.82099186064457 107.7267456287418 105.07423387200912 i
11500000.0 124.00552341476156 103.66716286038049 62.43075773578006 106.79048755648193 91.11717728776186 76.97681681636901 93.34454280958299 82.31717233005182 72.21506169281196 118.32181756831105 113.13658738868111 108.43794555030118 i
12000000.0 133.7989421124377 104.89068104306533 60.74416198303834 113.27359860400233 94.58886093522251 78.14022802449948 93.85066687684832 82.08804016208857 71.22702953812315 125.6917505189772 118.3138650778807 111.42807297721959 i
12500000.0 143.54186218399678 105.71228682909737 59.115983898494264 119.71919538772568 98.0656839834787 79.3660081935246 94.06947217566213 81.7010124139291 70.18637324402637 132.91356956477773 123.25482188430256 114.05293270049424 i
13000000.0 153.20667197532742 106.14875313415287 57.683244166067745 126.1532001719392 101.621373865842 80.74001848879341 94.04375271677903 81.23411913886278 69.19830280811243 139.9704146280263 127.95229621401386 116.30691397083001 i
13500000.0 162.77426743834272 106.20319095759673 56.56795847456779 132.59903354784313 105.3145393909645 82.32472013985141 93.80991646877206 80.7522192532926 68.35902425881791 146.84628734411848 132.3933860373467 118.1804288683633 i
14000000.0 172.22643063964045 105.87998349265808 55.86308570998591 139.07600773583675 109.18584342300632 84.16199603880625 93.39583885008426 80.30431090418779 67.74174832042317 153.52596420032276 136.5663470135403 119.66392875208902 i
14500000.0 181.54110804440762 105.19507214005256 55.62638256960221 145.59595325324483 113.25726781189447 86.27522170573454 92.82357604610048 79.92458339007644 67.39197099925924 159.99537419461697 140.46549842079685 120.75425057054935 i
15000000.0 190.69736595239488 104.16947359903281 55.88626701868097 152.15161418649487 117.52743576076966 88.65795263646102 92.12313834442494 79.6372455014397 67.34222057042409 166.24286512874858 144.08852195303479 121.46616792082712 i
15500000.0 199.66551016891387 102.84780186106703 56.63894164684055 158.72646805005502 121.98060639690088 91.29500795313105 91.32497744934659 79.45871660658922 67.59966325175003 172.25899735295764 147.44531633219074 121.8292603288884 i


==> pgfFigures/pgfFiles/checkW_bimodal160_80_2D.pgf <==
 # Curve (r ; W80 ; W160 ; Wth25 ; Wth50 ; Wth75 ; Wnum25 ; Wnum50 ; Wnum75 ; 100 points.)
r W80 W160 Wth25 Wth50 Wth75 Wnum25 Wnum50 Wnum75  
0.0 1.0000000000000002 1.0 1.0000000000000002 1.0 1.0 1.0 1.0 1.0000000000000002 i
4.848484848484848e-06 0.8989874762786286 0.952829203326708 0.9124479080406485 0.9259083398026683 0.9393687715646881 0.9141940158401796 0.9276859158989238 0.9406222388561357 i
9.696969696969696e-06 0.7979749525572568 0.9056584066534159 0.8248958160812965 0.8518166796053364 0.8787375431293762 0.8283880316803593 0.8553718317978471 0.881244477712271 i
1.4545454545454543e-05 0.7023952377249094 0.8594898747502263 0.7416688969812387 0.7809425562375678 0.820216215493897 0.7466586205983569 0.7861089394713898 0.8238633391319776 i
1.9393939393939392e-05 0.6117309214112037 0.8142281538295116 0.6623552295157806 0.7129795376203576 0.7636038457249346 0.6686175375391418 0.7196066492267292 0.7682886685853914 i
2.424242424242424e-05 0.5217125806793136 0.7690658281065754 0.583550892536129 0.6453892043929446 0.7072275162497599 0.5910663883423699 0.6534521250633648 0.7129300324600936 i
2.9090909090909086e-05 0.44396777600193055 0.7257920111414348 0.5144238347868066 0.5848798935716827 0.6553359523565587 0.5228239825320184 0.5939051564446218 0.6616760503392646 i
3.393939393939394e-05 0.36622297132454706 0.682518194176294 0.4452967770374838 0.5243705827504206 0.6034443884633572 0.45458157672166677 0.5343581878258788 0.6104220682184353 i
3.8787878787878783e-05 0.2985880600228334 0.6405431793485302 0.38407683985425756 0.4695656196856818 0.555054399517106 0.39394490013057887 0.4802242590076732 0.5624444361127418 i
4.363636363636363e-05 0.23842567860748384 0.5995281487092617 0.3287012961329283 0.4189769136583728 0.5092525311838173 0.33892984948416377 0.43009127265073394 0.516888454018235 i
4.848484848484848e-05 0.18036879480047402 0.5587540457231526 0.27496510753114367 0.36956142026181327 0.4641577329924829 0.2855229190717203 0.3811156335887971 0.47201434439064605 i
5.3333333333333326e-05 0.14126138946852265 0.5201482916154776 0.2359831150052614 0.3307048405420001 0.42542656607873885 0.24658907076502246 0.3425561201818834 0.4332770869653202 i
5.818181818181817e-05 0.10215398413657129 0.48154253750780285 0.19700112247937918 0.29184826082218707 0.38669539916499496 0.20765522245832468 0.30399660677496937 0.3945398295399939 i
6.303030303030302e-05 0.07420417366931177 0.44462263201421864 0.1668087882555385 0.25941340284176523 0.35201801742799194 0.17739069644258662 0.2715059152125034 0.3594596735808374 i
6.787878787878788e-05 0.052948920120867486 0.4087142356890891 0.14189024901292288 0.2308315779049783 0.3197729067970337 0.1523277638014244 0.24265651675670627 0.32657377850138253 i
7.272727272727271e-05 0.033466122138081505 0.37327472384778526 0.11841827256550744 0.2033704229929334 0.28832257342035933 0.12859240900081845 0.21479665707196763 0.29440831766438647 i
7.757575757575757e-05 0.024027239027358985 0.34049222408149293 0.10314348529089247 0.18225973155442596 0.26137597781795946 0.11237999529669745 0.19254418375656018 0.26632531753465505 i
8.242424242424242e-05 0.014588355916636464 0.30770972431520055 0.08786869801627749 0.16114904011591852 0.23442938221555953 0.0961675815925764 0.17029171044115265 0.23824231740492371 i
8.727272727272726e-05 0.009246519835827405 0.2775963833333819 0.07633398571021602 0.14342145158460465 0.21050891745899325 0.08342934022005556 0.15112368687931732 0.21296429935336783 i
9.212121212121211e-05 0.005877336028680388 0.24876819287742047 0.0666000502408654 0.12732276445305044 0.18804547866523544 0.07236384848867554 0.13344076875438707 0.1890368282283406 i
9.696969696969696e-05 0.0029985089827269575 0.22084466354385163 0.057460047623008124 0.1119215862632893 0.16638312490357043 0.0618756867606718 0.11641146862679168 0.16591568899109602 i
0.0001018181818181818 0.0020811089815479075 0.19653977869985287 0.05069577641112415 0.09931044384070038 0.14792511127027663 0.05369684504617356 0.10199664048853702 0.14601987730498325 i
0.00010666666666666665 0.001163708980368854 0.17223489385585405 0.043931505199240155 0.08669930141811145 0.12946709763698278 0.04551800333167525 0.08758181235028217 0.12612406561887032 i
0.0001115151515151515 0.0007533420696301759 0.15125824323538462 0.03837956736106878 0.0760057926525074 0.113632017943946 0.03871852108547101 0.07543395588017773 0.10926346381996713 i
0.00011636363636363634 0.0005352980552654371 0.13154402628590936 0.03328748011292642 0.0660396621705874 0.09879184422824838 0.03244224415482664 0.06414598521523387 0.09355414853000567 i
0.0001212121212121212 0.000357632562079352 0.11295418615917938 0.028506770961354358 0.056655909360629364 0.08480504775990437 0.026580688858101102 0.053572909234875184 0.0788339464692511 i
0.00012606060606060605 0.00030110263242923434 0.0977374765006857 0.024660196099493353 0.04901928956655747 0.07337838303362158 0.021963298463132237 0.04514451730827234 0.06708108409611739 i
0.0001309090909090909 0.00024457270277911656 0.08252076684219202 0.020813621237632342 0.041382669772485565 0.061951718307338796 0.017345908068163385 0.03671612538166951 0.055328221722983684 i
0.00013575757575757575 0.0002180843928859184 0.0704064127746406 0.017765166488324588 0.03531224858376326 0.052859330679201934 0.013860410946183116 0.03019084157265594 0.04623475782228017 i
0.00014060606060606058 0.00020031784356730999 0.05919274258833055 0.01494842402975812 0.02969653021594893 0.04444463640213974 0.010703528000231825 0.024218073023587687 0.03791337734905642 i
0.00014545454545454543 0.00018594309002770867 0.04897316770381298 0.012382749243474026 0.024579555396920343 0.036776361550366655 0.007950119999821939 0.018884039905930062 0.03040555448828657 i
0.00015030303030303028 0.00017948252663912376 0.041073148523477924 0.010402899025848823 0.020626315525058524 0.030849732024268224 0.00613815353900872 0.015040389461563974 0.024796032723242583 i
0.00015515151515151513 0.00017302196325053883 0.0331731293431429 0.00842304880822363 0.016673075653196718 0.02492310249816981 0.0043261870781955 0.011196739017197884 0.019186510958198583 i
0.00015999999999999999 0.00017055887345864088 0.027441674027250146 0.006988337661906517 0.013806116450354393 0.02062389523880227 0.0032603680994244787 0.008657325274879486 0.015330075342557434 i
0.00016484848484848484 0.00016894373261149465 0.022170217106845164 0.005669262076169912 0.011169580419728329 0.016669898763286745 0.0023528228289654437 0.00639456780269242 0.011845506485880529 i
0.0001696969696969697 0.00016732859176434844 0.017553894215346397 0.004513969997659861 0.008860611403555372 0.013207252809450886 0.0016169457602679344 0.004503342958405053 0.008880673682329206 i
0.00017454545454545452 0.0001657134509172021 0.014154248806102103 0.003662847289713427 0.007159981128509653 0.010657114967305878 0.0011998810662704115 0.0033021072802171614 0.006881064977439717 i
0.00017939393939393937 0.00016409831007005595 0.010754603396857782 0.0028117245817669877 0.005459350853463919 0.00810697712516085 0.0007828163722728862 0.0021008716020292618 0.004881456272550221 i
0.00018424242424242422 0.0001624831692229098 0.008555117378239909 0.0022606417214771596 0.004358800273731409 0.00645695882598566 0.0005953715659818613 0.0014882945581745862 0.0037295799085333915 i
0.00018909090909090907 0.00016086802837576354 0.006527082701140111 0.0017524216965668505 0.0033439753647579373 0.004935529032949025 0.00044072960079176763 0.0009598116049389491 0.002698808164641238 i
0.00019393939393939392 0.0001592528875286173 0.004875130214337828 0.00133822221923092 0.0025171915509332224 0.0036961608826355254 0.0003260758609437581 0.0005710425358920417 0.0018915914942455783 i
0.00019878787878787878 0.00015763774668147104 0.0037873010129818247 0.0010650535632565595 0.001972469379831648 0.0028798851964067364 0.0002714044591088766 0.00039184429312823373 0.001419707434094664 i
0.0002036363636363636 0.0001560226058343248 0.0026994718116258266 0.0007918849072822003 0.0014277472087300758 0.0020636095101779508 0.00021673305727399518 0.00021264605036442664 0.0009478233739437524 i
0.00020848484848484845 0.00015440746498717869 0.0021379641892789883 0.000650296646060131 0.0011461858271330835 0.001642075008206036 0.00018806962231199286 0.00014582636662198898 0.000703733970642251 i
0.0002133333333333333 0.00015279232414003243 0.0016191312895545177 0.0005193770654936538 0.0008859618068472751 0.0012525465482008964 0.00016151494142076467 8.811845793533889e-05 0.0004781144043825949 i
0.00021818181818181816 0.00015117718329288625 0.0012138110021454548 0.0004168356380060284 0.0006824940927191705 0.0009481525474323127 0.00013847485064749307 4.886189373665707e-05 0.00031885353408166086 i
0.000223030303030303 0.00014956204244573996 0.0009472283520107817 0.0003489786198370004 0.0005483951972282608 0.0007478117746195212 0.00011973037001839077 3.215697280104784e-05 0.00024069773661916576 i
0.00022787878787878786 0.00014794690159859375 0.0006806457018761088 0.0002811216016679725 0.0004142963017373513 0.00054747100180673 0.00010098588938928848 1.545205186543861e-05 0.0001625419391566707 i
0.0002327272727272727 0.0001463317607514475 0.0005426246846289638 0.00024540499172082656 0.00034447822269020564 0.0004435514536595847 8.681037591352995e-05 9.1117750557869e-06 0.00012320597883002797 i
0.00023757575757575754 0.00014471661990430137 0.00040790011950714007 0.00021051249480501103 0.00027630836970572075 0.0003421042446064304 7.275201544170325e-05 3.0372583519290007e-06 8.48653989427662e-05 i
0.0002424242424242424 0.0001431014790571551 0.0003111564158292339 0.0001851152132501748 0.00022712894744319448 0.0002691426816362142 5.947467499608913e-05 -2.3161057151484775e-23 5.684728287130551e-05 i
0.00024727272727272727 0.00014148633821000885 0.0002523935735952466 0.00016921314705631828 0.00019693995590262773 0.00022466676474893716 4.697835457668755e-05 2.3988237764037803e-23 3.915163061564613e-05 i
0.0002521212121212121 0.0001398711973628627 0.00019441901339122783 0.000153508151369954 0.00016714510537704525 0.00018078205938413654 3.463823816252858e-05 5.37667398159468e-24 2.17877718397805e-05 i
0.0002569696969696969 0.00013825605651571646 0.0001671874523559657 0.00014548890547577876 0.0001527217544358411 0.0001599546033959034 2.839007795282787e-05 7.237830359838992e-25 1.7363858775865703e-05 i
0.0002618181818181818 0.00013664091566857026 0.00013995589132070334 0.00013746965958160354 0.00013829840349463681 0.00013912714740767007 2.2141917743127076e-05 2.5849394142282115e-26 1.2939945711950858e-05 i
0.0002666666666666666 0.00013502577482142402 0.00011981886855515407 0.00013122404825485653 0.00012742232168828904 0.00012362059512172155 1.6752879562260182e-05 -4.52364397489937e-26 9.327083376420428e-06 i
0.0002715151515151515 0.00013341063397427782 0.00010548646801027912 0.00012642959248327813 0.00011944855099227847 0.0001124675095012788 1.2066759404984593e-05 -3.554291694563791e-26 6.3778080004772e-06 i
0.00027636363636363633 0.0001317954931271316 9.136905347357743e-05 0.00012168888321374306 0.00011158227330035452 0.00010147566338696597 7.49779225164093e-06 -1.0501316370302109e-26 3.539130451131867e-06 i
0.00028121212121212115 0.00013018035227998535 7.990313303767756e-05 0.00011761104746940839 0.00010504174265883146 9.247243784825451e-05 4.37371214679057e-06 -3.332148463653554e-27 2.0644927631602675e-06 i
0.00028606060606060603 0.00012856521143283917 6.843721260177762e-05 0.00011353321172507378 9.85012120173084e-05 8.346921230954302e-05 1.2496320419401728e-06 -4.0389678347315804e-28 5.898550751886526e-07 i
0.00029090909090909086 0.0001269500705856929 5.869118023126272e-05 0.00010988534799708537 9.282062540847782e-05 7.575590281987026e-05 -9.926167350636332e-24 -8.835242138475332e-29 0.0 i
0.00029575757575757574 0.00012533492973854673 5.0091739904337755e-05 0.00010652413227999449 8.771333482144225e-05 6.890253736289e-05 8.271806125530277e-24 2.208810534618833e-29 -2.68833699079734e-24 i
0.00030060606060606056 0.0001237197888914005 4.167145458422377e-05 0.00010320770531460632 8.269562173781213e-05 6.218353816101794e-05 1.7577588016751838e-24 5.5220263365470826e-30 -5.169878828456423e-26 i
0.00030545454545454544 0.00012210464804425427 3.4505254311786306e-05 0.00010020479961113728 7.830495117802029e-05 5.64051027449033e-05 5.428372769879244e-25 3.1554436208840472e-30 5.169878828456423e-26 i
0.00031030303030303027 0.00012048950719710803 2.733905403934889e-05 9.720189390766824e-05 7.391428061822847e-05 5.062666732878868e-05 5.169878828456423e-26 4.930380657631324e-32 9.04728794979874e-26 i
0.0003151515151515151 0.00011887436634996186 2.2036065837745195e-05 9.46647912219077e-05 7.045521609385352e-05 4.624564096579936e-05 5.169878828456423e-26 1.6023737137301802e-31 2.665718770922843e-26 i
0.00031999999999999997 0.0001172592255028156 1.7736345674282703e-05 9.237850554568236e-05 6.749778558854915e-05 4.2617065631415926e-05 1.4944180988506848e-26 -1.5407439555097887e-32 1.0097419586828951e-27 i
0.0003248484848484848 0.00011564408465566936 1.3436625510820262e-05 9.009221986945709e-05 6.454035508324482e-05 3.8988490297032534e-05 2.2214323091023692e-27 -1.5407439555097887e-33 -6.058451752097371e-28 i
0.0003296969696969697 0.00011402894380852317 9.136905347357772e-06 8.780593419323182e-05 6.158292457794048e-05 3.535991496264912e-05 -3.534096855390133e-28 -3.659266894335748e-33 -2.398137151871876e-28 i
0.0003345454545454545 0.00011241380296137695 4.83718518389533e-06 8.551964851700654e-05 5.862549407263614e-05 3.1731339628265735e-05 -3.155443620884047e-28 -8.666684749742561e-34 5.048709793414476e-29 i
0.0003393939393939394 0.0001107986621142307 2.5440010967152946e-06 8.373499685985185e-05 5.6671331605473e-05 2.9607666351094145e-05 -1.5777218104420236e-28 -3.490748024201865e-34 -9.466330862652142e-30 i
0.0003442424242424242 0.00010918352126708451 1.110761042227814e-06 8.216533121087033e-05 5.514714115465616e-05 2.8128951098441987e-05 -2.3665827156630354e-29 -9.328723168125674e-35 -7.888609052210118e-31 i
0.00034909090909090903 0.00010756838041993829 -8.768114493062093e-23 8.067628531495372e-05 5.3784190209969146e-05 2.6892095104984573e-05 -6.1136720154628415e-30 -3.159728815010309e-35 -1.873544649899903e-30 i
0.0003539393939393939 0.00010595323957279209 -4.1359030627651384e-24 7.946492967959406e-05 5.297661978639604e-05 2.648830989319802e-05 1.4791141972893971e-31 -3.76158192263132e-36 1.7256332301709633e-31 i
0.00035878787878787874 0.00010433809872564585 2.274746684520826e-24 7.825357404423439e-05 5.2169049362822926e-05 2.6084524681411463e-05 5.423418723394456e-31 1.410593220986745e-36 2.2803010541544873e-31 i
0.0003636363636363636 0.0001027229578784996 1.137373342260413e-24 7.704221840887471e-05 5.13614789392498e-05 2.56807394696249e-05 2.465190328815662e-32 2.5860875718090325e-37 4.3140830754274083e-32 i
0.00036848484848484844 0.00010110781703135341 2.3264454728053903e-25 7.583086277351506e-05 5.055390851567671e-05 2.5276954257838353e-05 1.0785207688568521e-32 9.991701981989444e-38 1.3096323621833204e-32 i
0.00037333333333333326 9.94926761842072e-05 2.261821987449685e-26 7.461950713815539e-05 4.97463380921036e-05 2.48731690460518e-05 1.1170393677445968e-32 5.142787784847508e-38 4.622231866529366e-33 i
0.00037818181818181814 9.787753533706099e-05 -1.2924697071141057e-26 7.340815150279574e-05 4.8938767668530494e-05 2.4469383834265247e-05 1.0592614694129797e-33 -9.918233585063051e-39 -4.81482486096809e-35 i
0.00038303030303030297 9.626239448991474e-05 -3.8370194429950014e-27 7.219679586743605e-05 4.813119724495737e-05 2.4065598622478685e-05 -9.62964972193618e-35 -1.744874427001833e-39 -7.222237291452134e-35 i
0.00038787878787878785 9.464725364276852e-05 -2.524354896707238e-28 7.098544023207639e-05 4.732362682138426e-05 2.366181341069213e-05 -1.023150282955719e-34 -4.1325973271096045e-40 -3.912045199536573e-35 i
0.0003927272727272727 9.303211279562232e-05 -1.262177448353619e-28 6.977408459671674e-05 4.651605639781116e-05 2.325802819890558e-05 -1.504632769052528e-36 -1.1479437019748901e-40 1.128474576789396e-35 i
0.00039757575757575755 9.14169719484761e-05 2.208810534618833e-29 6.856272896135707e-05 4.570848597423805e-05 2.2854242987119024e-05 -3.385423730368188e-36 -2.582873329443503e-41 -3.76158192263132e-37 i
0.0004024242424242424 8.980183110132986e-05 5.5220263365470826e-30 6.73513733259974e-05 4.490091555066493e-05 2.2450457775332466e-05 -3.76158192263132e-36 -4.304788882405838e-42 -1.3635734469538535e-36 i
0.0004072727272727272 8.818669025418366e-05 -7.099748146989106e-30 6.614001769063775e-05 4.409334512709183e-05 2.2046672563545914e-05 -6.3476694944403525e-37 -7.35401434077664e-42 -5.524823448864751e-37 i
0.0004121212121212121 8.657154940703745e-05 -9.860761315262648e-32 6.492866205527809e-05 4.3285774703518726e-05 2.1642887351759363e-05 -1.88079096131566e-37 -6.726232628759122e-43 -1.3812058622161878e-37 i
0.0004169696969696969 8.495640855989119e-05 1.7256332301709633e-31 6.37173064199184e-05 4.2478204279945595e-05 2.1239102139972798e-05 -2.350988701644575e-38 1.1210387714598537e-43 -5.142787784847508e-39 i
0.0004218181818181818 8.334126771274499e-05 -8.628166150854817e-32 6.250595078455874e-05 4.167063385637249e-05 2.0835316928186246e-05 2.938735877055719e-39 7.006492321624085e-44 4.5917748078995606e-39 i
0.0004266666666666666 8.172612686559878e-05 -2.1570415377137042e-32 6.129459514919909e-05 4.086306343279939e-05 2.0431531716399695e-05 7.346839692639297e-40 3.5032461608120427e-45 3.6734198463196485e-40 i
0.0004315151515151515 8.011098601845255e-05 5.007417855406813e-33 6.008323951383941e-05 4.005549300922627e-05 2.0027746504613136e-05 8.265194654219209e-40 8.758115402030107e-46 1.3775324423698682e-40 i
0.0004363636363636363 7.849584517130634e-05 3.75556339155511e-33 5.887188387847975e-05 3.924792258565317e-05 1.9623961292826585e-05 -2.2958874039497803e-41 2.1895288505075267e-46 8.035605913824231e-41 i
0.00044121212121212114 7.688070432416012e-05 8.185202263645752e-34 5.766052824312009e-05 3.844035216208006e-05 1.922017608104003e-05 6.313690360861896e-41 5.035916356167311e-46 2.2958874039497803e-41 i
0.000446060606060606 7.526556347701391e-05 -3.611118645726067e-35 5.6449172607760436e-05 3.763278173850696e-05 1.881639086925348e-05 1.4349296274686127e-41 3.8316754883881717e-47 7.533380544210217e-42 i
0.00045090909090909084 7.365042262986767e-05 -9.027796614315168e-36 5.5237816972400754e-05 3.6825211314933834e-05 1.8412605657466917e-05 7.174648137343064e-43 -6.842277657836021e-48 -1.0761972206014595e-42 i
0.0004557575757575757 7.203528178272145e-05 -1.2037062152420224e-35 5.4026461337041086e-05 3.6017640891360724e-05 1.8008820445680362e-05 -1.3452465257518244e-43 -5.1317082433770156e-48 -3.587324068671532e-43 i
0.00046060606060606055 7.042014093557524e-05 -9.4039548065783e-37 5.281510570168143e-05 3.521007046778762e-05 1.760503523389381e-05 -7.847271400218976e-44 -2.565854121688508e-49 -1.793662034335766e-43 i
0.0004654545454545454 6.880500008842901e-05 9.4039548065783e-37 5.160375006632176e-05 3.4402500044214505e-05 1.7201250022107252e-05 7.286752014489049e-44 1.282927060844254e-49 -3.6433760072445244e-44 i
0.00047030303030303025 6.718985924128279e-05 5.4072740137825225e-37 5.0392394430962096e-05 3.3594929620641395e-05 1.6797464810320697e-05 2.2420775429197073e-44 2.1382117680737565e-50 -8.407790785948902e-45 i
0.0004751515151515151 6.557471839413656e-05 -5.64237288394698e-37 4.918103879560242e-05 3.278735919706828e-05 1.639367959853414e-05 -4.484155085839415e-44 -3.4211388289180104e-49 -2.802596928649634e-44 i
0.00047999999999999996 6.395957754699034e-05 0.0 4.796968316024275e-05 3.197978877349517e-05 1.5989894386747584e-05 0.0 0.0 0.0 i


==> pgfFigures/pgfFiles/checkW_bimodal160_80_3D.pgf <==
 # Curve (r ; W80 ; W160 ; Wth25 ; Wth50 ; Wth75 ; Wnum25 ; Wnum50 ; Wnum75 ; 100 points.)
r W80 W160 Wth25 Wth50 Wth75 Wnum25 Wnum50 Wnum75  
0.0 1.0 1.0000000000000002 1.0 1.0 1.0000000000000002 1.0000000000000002 1.0 1.0 i
4.848484848484848e-06 0.885090362201976 0.947288281216467 0.9006398419555988 0.9161893217092215 0.9317388014628443 0.9021953703757397 0.9182708193532065 0.9332490014375028 i
9.696969696969696e-06 0.7701807244039522 0.8945765624329336 0.8012796839111975 0.8323786434184429 0.8634776029256882 0.8043907407514782 0.8365416387064128 0.8664980028750056 i
1.4545454545454543e-05 0.663333917137621 0.8432411760954264 0.7083107318770723 0.7532875466165236 0.7982643613559751 0.7126721774798824 0.7591818600766477 0.8025670716636562 i
1.9393939393939392e-05 0.5637820517809166 0.7931510429233717 0.6211242995665303 0.6784665473521441 0.735808795137758 0.6264600551940306 0.6857753499384801 0.7411876299604876 i
2.424242424242424e-05 0.4651381564185185 0.74319898919574 0.5346533646128239 0.6041685728071293 0.6736837810014347 0.540926496076697 0.6128458594726786 0.6801027665286842 i
2.9090909090909086e-05 0.38374569094793903 0.6958704449121461 0.4617768794389908 0.5398080679300425 0.6178392564210944 0.4682856371612034 0.5489797427818313 0.624614890252809 i
3.393939393939394e-05 0.3023532254773598 0.6485419006285518 0.3889003942651578 0.47544756305295577 0.5619947318407538 0.39564477824570954 0.48511362609098385 0.5691270139769332 i
3.8787878787878783e-05 0.23385411155579267 0.6028486786867403 0.32610275333852956 0.4183513951212665 0.5106000369040034 0.3328364023765518 0.42813997537528997 0.5177826268576742 i
4.363636363636363e-05 0.17488486617045157 0.5583641732584201 0.2707546929424437 0.3666245197144359 0.462494346486428 0.277295513976425 0.37626075603253517 0.4695008186802614 i
4.848484848484848e-05 0.11845242144985417 0.5141897120386407 0.2173867440970508 0.3163210667442474 0.4152553893914441 0.22373588984214673 0.3257829233441316 0.42206359657063897 i
5.3333333333333326e-05 0.08485118271195032 0.4728056486957266 0.1818397992078944 0.2788284157038385 0.3758170321997825 0.18800764410050724 0.28791757054489076 0.38222764907113205 i
5.818181818181817e-05 0.05124994397404636 0.431421585352812 0.14629285431873776 0.24133576466342918 0.3363786750081206 0.1522793983588679 0.2500522177456496 0.3423917015716248 i
6.303030303030302e-05 0.0307937547837503 0.39221517113339377 0.12114910887116118 0.21150446295857203 0.30185981704598286 0.12689611423459257 0.21970506425385955 0.30742507480821046 i
6.787878787878788e-05 0.018224595322019078 0.35431534638807316 0.10224728308853259 0.18626997085504612 0.27029265862155966 0.10771980708073574 0.19386883034654032 0.27538004048645187 i
7.272727272727271e-05 0.007142619905235887 0.3170223048985224 0.08461254115355751 0.16208246240187915 0.2395523836502008 0.08976471778181079 0.16906169630631618 0.24415752478028024 i
7.757575757575757e-05 0.004488020743158156 0.2831677018583334 0.07415794102195197 0.1438278613007458 0.21349778157953958 0.07872986299416558 0.15008612817963093 0.2175959478957669 i
8.242424242424242e-05 0.0018334215810804281 0.24931309881814437 0.06370334089034642 0.1255732601996124 0.1874431795088784 0.06769500820652043 0.13111056005294583 0.1910343710112535 i
8.727272727272726e-05 0.0007377618937988521 0.2186274845024376 0.05521019254595854 0.10968262319811822 0.1641550538502779 0.05865448283459641 0.11460517842711335 0.1673192733054697 i
9.212121212121211e-05 0.0003927026943820969 0.1894676795725924 0.04766144691393467 0.09493019113348725 0.14219893535303982 0.050574190144315814 0.09928914585724688 0.14497470261166662 i
9.696969696969696e-05 0.00010891700417879532 0.1614050088678173 0.04043293997008842 0.08075696293599804 0.12108098590190769 0.04283137517144789 0.0845766132908444 0.12346458110977221 i
0.0001018181818181818 7.022535082931219e-05 0.13773087506332288 0.0344853877789527 0.0689005502070761 0.10331571263519948 0.03643847106823066 0.07227808073829806 0.10529225637551286 i
0.00010666666666666665 3.1533697479828916e-05 0.11405674125882838 0.028537835587816966 0.0570441374781541 0.08555043936849124 0.030045566965013384 0.0599795481857516 0.0871199316412535 i
0.0001115151515151515 1.604824258245613e-05 0.09470735879695476 0.02368887588117553 0.04736170351976861 0.07103453115836168 0.024815985180804388 0.04980942543859243 0.07213641134632695 i
0.00011636363636363634 9.365138822090858e-06 0.0769983992581444 0.01925662366865267 0.03850388219848325 0.05775114072831383 0.020027663586564055 0.040446630548649165 0.05836243756287164 i
0.0001212121212121212 4.00106869863975e-06 0.06072309914228598 0.015183775587095475 0.03036355010549231 0.045543324623889145 0.015612141140554965 0.03180512036578874 0.04570170997000994 i
0.00012606060606060605 2.594099485931268e-06 0.048748777295283846 0.01218913989843541 0.024375685697384887 0.03656223149633437 0.01231501613923964 0.02532746430417696 0.03638072094892943 i
0.0001309090909090909 1.1871302732227858e-06 0.036774455448281715 0.009194504209775346 0.01838782128927747 0.027581138368779592 0.00901789113792432 0.0188498082425652 0.027059731927848947 i
0.00013575757575757575 5.97961915401105e-07 0.02858268749546829 0.007146120345303623 0.014291642728691845 0.02143716511208007 0.006792297402667967 0.014369214449495704 0.020706198129402484 i
0.00014060606060606058 2.462196122239865e-07 0.021489080350645194 0.005372454752370467 0.010744663285128709 0.01611687181788695 0.0048777933898158515 0.010468412927938516 0.015214183589140149 i
0.00014545454545454543 -7.444625512977249e-24 0.015400004801498092 0.003850001200374523 0.007700002400749046 0.011550003601123569 0.0032782960673770098 0.007165850471447529 0.010545329447190843 i
0.00015030303030303028 -9.305781891221561e-25 0.011654836308928405 0.0029137090772321014 0.005827418154464203 0.008741127231696304 0.002413814355902503 0.005259179166777782 0.0077971829013053755 i
0.00015515151515151513 4.1359030627651384e-25 0.007909667816358722 0.0019774169540896806 0.003954833908179361 0.005932250862269042 0.0015493326444279993 0.003352507862108031 0.005049036355419912 i
0.00015999999999999999 5.169878828456423e-26 0.005837554650384261 0.0014593886625960653 0.0029187773251921306 0.004378165987788196 0.0011225205689138356 0.0023694579605742817 0.0036476461766917264 i
0.00016484848484848484 6.139231108792002e-26 0.004120332008233041 0.0010300830020582602 0.0020601660041165205 0.003090249006174781 0.0007885475070882321 0.001582327750614836 0.00253193159099691 i
0.0001696969696969697 -4.8467614016778965e-27 0.0027463437279299854 0.0006865859319824964 0.0013731718639649927 0.002059757795947489 0.0005208364874159891 0.0009670157676271665 0.001662612204293365 i
0.00017454545454545452 4.0389678347315804e-28 0.0020097906910592524 0.0005024476727648131 0.0010048953455296262 0.0015073430182944393 0.0003761835460285628 0.0006707947775870878 0.0012508839014307668 i
0.00017939393939393937 2.069971015299935e-27 0.001273237654188516 0.000318309413547129 0.000636618827094258 0.0009549282406413871 0.0002315306046411358 0.00037457378754700754 0.0008391555985681658 i
0.00018424242424242422 5.679798517591285e-28 0.0009169244642712379 0.00022923111606780949 0.00045846223213561897 0.0006876933482034284 0.00016384264869499934 0.0002466525624929327 0.000653491147047489 i
0.00018909090909090907 2.524354896707238e-29 0.0006149312524901722 0.00015373281312254305 0.0003074656262450861 0.00046119843936762915 0.00010714969066904806 0.00014277416100828914 0.000500121531432803 i
0.00019393939393939392 1.9721522630525295e-29 0.0003870460108806476 9.67615027201619e-05 0.0001935230054403238 0.0002902845081604857 6.543741730934798e-05 6.945611505719194e-05 0.00037597771381507844 i
0.00019878787878787878 -1.9721522630525295e-30 0.0002703227245284369 6.758068113210922e-05 0.00013516136226421845 0.00020274204339632766 4.6196170949025134e-05 4.197860240641527e-05 0.0002956725931927967 i
0.0002036363636363636 -5.9164567891575885e-31 0.0001535994381762269 3.839985954405672e-05 7.679971908811344e-05 0.00011519957863217017 2.6954924588702387e-05 1.4501089755638721e-05 0.00021536747257051538 i
0.00020848484848484845 3.2047474274603605e-31 0.00011194603827505316 2.798650956876329e-05 5.597301913752658e-05 8.395952870628986e-05 1.756622714591978e-05 7.79088011134829e-06 0.00017007242246542693 i
0.0002133333333333333 8.011868568650901e-32 7.637938592396399e-05 1.9094846480990998e-05 3.8189692961981996e-05 5.7284539442972993e-05 8.976385020775653e-06 2.764505845962308e-06 0.00012761602672659754 i
0.00021818181818181816 -1.232595164407831e-32 5.012472982479635e-05 1.2531182456199088e-05 2.5062364912398176e-05 3.759354736859726e-05 3.4788860606833825e-06 -6.617444900424222e-24 9.567499411843169e-05 i
0.000223030303030303 9.244463733058732e-33 3.525140247797726e-05 8.812850619494315e-06 1.762570123898863e-05 2.6438551858482946e-05 1.7609176356545566e-06 -2.812414082680294e-23 7.658607200329909e-05 i
0.00022787878787878786 6.7407548053553255e-34 2.0378075131158165e-05 5.094518782789541e-06 1.0189037565579083e-05 1.5283556348368622e-05 4.294921062573085e-08 8.271806125530277e-25 5.749714988816656e-05 i
0.0002327272727272727 7.703719777548943e-34 1.4016494358361074e-05 3.5041235895902684e-06 7.008247179180537e-06 1.0512370768770805e-05 -8.271806125530277e-25 -5.169878828456423e-25 4.514694639902264e-05 i
0.00023757575757575754 9.62964972193618e-35 7.87316349771841e-06 1.9682908744296024e-06 3.936581748859205e-06 5.904872623288807e-06 8.478601278668534e-24 -2.5849394142282115e-26 3.2969530566955315e-05 i
0.0002424242424242424 -3.159728815010309e-35 3.831498457821883e-06 9.578746144554708e-07 1.9157492289109416e-06 2.873623843366412e-06 9.305781891221561e-25 3.2311742677852644e-26 2.2108592122138494e-05 i
0.00024727272727272727 3.385423730368188e-36 1.8914992386715567e-06 4.728748096678892e-07 9.457496193357784e-07 1.4186244290036675e-06 -6.462348535570529e-26 1.454028420503369e-26 1.2564131064572163e-05 i
0.0002521212121212121 3.667542374565537e-36 7.279189390466644e-23 1.819797347616936e-23 3.639594695233505e-23 5.459392042850074e-23 -7.108583389127582e-26 1.6155871338926322e-27 3.225369598763788e-06 i
0.0002569696969696969 1.316553672920962e-36 2.895132143935597e-23 7.23783035983998e-24 1.4475660719678643e-23 2.1713491079517306e-23 -2.5849394142282115e-26 -3.332148463653554e-27 1.908892211513274e-06 i
0.0002618181818181818 1.5869173736100881e-37 4.342698215903395e-24 1.0856745539759678e-24 2.171349107951777e-24 3.257023661927586e-24 -2.8272774843121063e-27 -6.058451752097371e-28 5.924148242627448e-07 i
0.0002666666666666666 2.644862289350147e-38 -6.203854594147708e-25 -1.5509636485367285e-25 -3.1019272970737215e-25 -4.652890945610715e-25 1.6155871338926322e-27 5.679798517591285e-29 -2.895132143935597e-24 i
0.0002715151515151515 2.204051907791789e-39 -6.72084247699335e-25 -1.680210619248321e-25 -3.360421238496664e-25 -5.040631857745007e-25 -2.524354896707238e-28 1.4199496293978212e-29 1.5509636485369269e-24 i
0.00027636363636363633 -1.4693679385278594e-39 -7.754818242684634e-26 -1.9387045606712688e-26 -3.8774091213423907e-26 -5.816113682013513e-26 1.4515040656066617e-28 5.9164567891575885e-30 5.169878828456423e-25 i
0.00028121212121212115 -9.183549615799121e-40 -1.6155871338926322e-26 -4.038967834732269e-27 -8.07793566946362e-27 -1.2116903504194971e-26 9.781875224740546e-29 2.9582283945787943e-30 4.1359030627651384e-25 i
0.00028606060606060603 5.739718509874451e-41 4.0389678347315804e-28 1.0097419586833256e-28 2.019483917366077e-28 3.029225876048829e-28 1.9721522630525295e-30 3.4512664603419266e-31 3.2311742677852644e-27 i
0.00029090909090909086 6.026704435368173e-41 2.0194839173657902e-28 5.048709793418996e-29 1.0097419586831964e-28 1.5146129380244933e-28 -2.8596207814261678e-30 3.697785493223493e-32 -9.693522803355793e-27 i
0.00029575757575757574 -7.174648137343064e-43 7.32062920045099e-28 1.830157300112742e-28 3.660314600225491e-28 5.49047190033824e-28 -1.035379938102578e-30 -4.930380657631324e-32 -3.4331226595218434e-27 i
0.00030060606060606056 2.8698592549372254e-42 2.524354896707238e-29 6.310887241770247e-30 1.2621774483537624e-29 1.8932661725305e-29 -9.860761315262648e-32 -1.617781153285278e-32 -2.0194839173657902e-28 i
0.00030545454545454544 1.1210387714598537e-42 2.68212707775144e-29 6.705317694379441e-30 1.341063538875776e-29 2.011595308313608e-29 1.8488927466117464e-32 -5.585196838722984e-33 -3.534096855390133e-28 i
0.00031030303030303027 2.0178697886277366e-43 1.1044052673094165e-29 2.7610131682736927e-30 5.5220263365471835e-30 8.283039504820674e-30 -6.162975822039155e-33 -1.4444474582904269e-34 -7.257520328033309e-29 i
0.0003151515151515151 7.847271400218976e-44 2.3665827156630354e-30 5.916456789158177e-31 1.183291357831557e-30 1.7749370367472962e-30 -4.622231866529366e-33 -1.925929944387236e-34 -4.1809627976713626e-29 i
0.00031999999999999997 -5.605193857299268e-45 0.0 -4.203895392974451e-45 -2.802596928649634e-45 -1.401298464324817e-45 9.62964972193618e-35 -4.81482486096809e-35 3.944304526105059e-31 i
0.0003248484848484848 1.7516230804060213e-45 -1.1093356479670479e-31 -2.773339119917488e-32 -5.546678239835152e-32 -8.320017359752815e-32 7.222237291452134e-35 -3.76158192263132e-36 -3.4512664603419266e-31 i
0.0003296969696969697 -3.503246160812043e-46 -6.162975822039155e-33 -1.5407439555100514e-33 -3.0814879110197525e-33 -4.6222318665294536e-33 4.2129717533470784e-35 5.830451980078546e-36 -4.930380657631324e-32 i
0.0003345454545454545 8.758115402030107e-47 9.244463733058732e-33 2.3111159332647487e-33 4.62223186652941e-33 6.933347799794071e-33 3.009265538105056e-36 3.76158192263132e-37 3.697785493223493e-32 i
0.0003393939393939394 -1.0400262039910752e-46 -2.5037089277034066e-33 -6.2592723192592965e-34 -1.2518544638517553e-33 -1.877781695777581e-33 -3.197344634236622e-36 3.9966807927957775e-37 1.5407439555097887e-32 i
0.0003442424242424242 -1.2316099784104838e-47 4.333342374871281e-34 1.0833355937177278e-34 2.1666711874355788e-34 3.2500067811534297e-34 1.0814548027565045e-36 1.0579449157400588e-37 2.6963019221421302e-33 i
0.00034909090909090903 -1.8816263559049057e-47 -2.2870418089598426e-34 -5.717604522401018e-35 -1.1435209044800154e-34 -1.715281356719929e-34 8.228460455756013e-37 3.6734198463196485e-38 1.6370404527291505e-33 i
0.0003539393939393939 -1.7105694144590052e-48 -6.018531076210112e-36 -1.504632769053811e-36 -3.009265538105911e-36 -4.513898307158012e-36 1.2342690683634019e-37 1.4693679385278594e-39 -2.407412430484045e-35 i
0.00035878787878787874 1.924390591266381e-49 -3.009265538105056e-36 -7.523163845261197e-37 -1.5046327690524318e-36 -2.256949153578744e-36 2.204051907791789e-38 -2.204051907791789e-39 -6.018531076210112e-36 i
0.0003636363636363636 1.817480002862693e-49 4.137740114894452e-36 1.0344350287237493e-36 2.068870057447317e-36 3.1033050861708845e-36 1.4693679385278594e-39 -2.9846536251347144e-40 -3.4606553688208144e-35 i
0.00036848484848484844 6.14735883321205e-50 1.128474576789396e-36 2.821186441973951e-37 5.642372883947287e-37 8.463559325920624e-37 -9.183549615799121e-41 -2.2958874039497803e-41 -5.266214691683848e-36 i
0.00037333333333333326 2.405488239082976e-50 2.5860875718090325e-37 6.465218929524385e-38 1.2930437859046365e-37 1.9395656788568345e-37 -5.280541029084495e-40 -5.883211472621312e-41 -4.325819211026018e-36 i
0.00037818181818181814 8.352389719038111e-52 3.5264830524668625e-38 8.816207631167783e-39 1.763241526233473e-38 2.644862289350168e-38 -3.271639550628437e-40 -5.3809861030072976e-42 -4.231779662960235e-37 i
0.00038303030303030297 8.352389719038111e-52 -1.7632415262334313e-38 -4.408103815582952e-39 -8.816207631166739e-39 -1.3224311446750526e-38 -2.4393803666966416e-41 1.6142958309021893e-42 3.5264830524668625e-38 i
0.00038787878787878785 2.8189315301753626e-52 -1.138760152359091e-38 -2.846900380897516e-39 -5.693800761795314e-39 -8.540701142693112e-39 -6.457183323608757e-42 6.726232628759122e-43 4.408103815583578e-38 i
0.0003927272727272727 -7.83036536159823e-54 8.265194654219209e-40 2.0662986635547435e-40 4.132597327109565e-40 6.198895990664387e-40 1.883345136052554e-42 2.2420775429197073e-43 -1.4693679385278594e-39 i
0.00039757575757575755 -1.6965791616796164e-53 -2.2958874039497803e-40 -5.739718509875723e-41 -1.147943701974975e-40 -1.7219155529623776e-40 8.519894663094888e-43 9.80908925027372e-44 9.183549615799121e-40 i
0.0004024242424242424 -4.73084573929893e-54 -2.697667699640992e-40 -6.744169249102834e-41 -1.3488338498205196e-40 -2.0232507747307557e-40 1.6815581571897805e-43 1.5414283107572988e-44 4.591774807899561e-41 i
0.0004072727272727272 -1.672109269924622e-54 -8.035605913824231e-41 -2.0089014784561832e-41 -4.017802956912199e-41 -6.026704435368215e-41 8.127531093083939e-44 1.5764607723654192e-45 9.183549615799121e-41 i
0.0004121212121212121 6.117472938748617e-56 -4.304788882405838e-42 -1.0761972206014136e-42 -2.1523944412028884e-42 -3.228591661804363e-42 2.942726775082116e-44 4.3790577010150533e-47 1.4349296274686127e-41 i
0.0004169696969696969 6.6272623503110015e-56 -1.0761972206014595e-42 -2.6904930515031517e-43 -5.380986103006966e-43 -8.07147915451078e-43 1.401298464324817e-45 0.0 -1.2196901833483208e-41 i
0.0004218181818181818 8.921314702341733e-57 6.2778171201751805e-43 1.569454280043862e-43 3.138908560087635e-43 4.708362840131408e-43 -1.488879618345118e-45 -2.1895288505075267e-47 -7.89211295107737e-42 i
0.0004266666666666666 -2.5489470578119236e-57 -1.0089348943138683e-43 -2.522337235784862e-44 -5.044674471569469e-44 -7.567011707354076e-44 -9.85287982728387e-47 2.7369110631344083e-48 2.6904930515036488e-43 i
0.0004315151515151515 -2.3896378666986784e-58 -5.605193857299268e-45 -1.4012984643249963e-45 -2.8025969286497536e-45 -4.203895392974511e-45 -2.7369110631344083e-48 -3.0790249460262094e-48 -5.3809861030072976e-43 i
0.0004363636363636363 2.190501377807122e-58 -7.006492321624085e-46 -1.7516230804043785e-46 -3.5032461608109474e-46 -5.2548692412175164e-46 4.7895943604852146e-48 -4.276423536147513e-49 -7.286752014489049e-44 i
0.00044121212121212114 3.43510443337935e-58 3.5032461608120427e-45 8.758115402032683e-46 1.751623080406193e-45 2.627434620609118e-45 -7.697562365065523e-48 -2.352032944881132e-49 -4.344025239406933e-44 i
0.000446060606060606 3.2359679444877937e-59 -3.941151930913548e-46 -9.852879827281443e-47 -1.9705759654566122e-46 -2.95586394818508e-46 4.276423536147513e-49 2.6727647100921956e-50 1.0509738482436128e-45 i
0.00045090909090909084 7.46761833343337e-60 -7.663350976776343e-47 -1.9158377441935258e-47 -3.8316754883877983e-47 -5.747513232582071e-47 1.4967482376516296e-49 1.6036588260553174e-50 2.627434620609032e-46 i
0.0004557575757575757 -4.667261458395856e-61 -2.7369110631344083e-48 -6.842277657839521e-49 -1.3684555315674375e-48 -2.052683297350923e-48 6.41463530422127e-50 6.01372059770744e-51 0.0 i
0.00046060606060606055 -1.9446922743316068e-61 -2.7369110631344083e-48 -6.84227765783748e-49 -1.3684555315673014e-48 -2.052683297350855e-48 2.940041181101415e-50 2.25514522414029e-51 8.210733189403225e-47 i
0.0004654545454545454 5.83407682299482e-62 -2.7369110631344083e-48 -6.842277657835583e-49 -1.368455531567175e-48 -2.0526832973507917e-48 2.0045735325691467e-51 4.176194859519056e-53 0.0 i
0.00047030303030303025 -3.8893845486632136e-62 -1.7105694144590052e-49 -4.27642353615043e-50 -8.55284707229697e-50 -1.2829270608443511e-49 -1.6704779438076223e-51 2.088097429759528e-53 -2.7369110631344083e-48 i
0.0004751515151515151 -3.8893845486632136e-62 -4.1053665947016125e-48 -1.0263416486754323e-48 -2.0526832973508257e-48 -3.079024946026219e-48 2.6727647100921956e-51 3.3409558876152446e-52 2.1895288505075267e-47 i
0.00047999999999999996 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i


==> pgfFigures/pgfFiles/checkW_bimodal240_160_2D.pgf <==
 # Curve (r ; W160 ; W240 ; Wth25 ; Wth50 ; Wth75 ; Wnum25 ; Wnum50 ; Wnum75 ; 100 points.)
r W160 W240 Wth25 Wth50 Wth75 Wnum25 Wnum50 Wnum75  
0.0 1.0 1.0000000000000002 1.0 1.0 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 i
4.848484848484848e-06 0.952829203326708 0.9693863129257061 0.9569684807264576 0.9611077581262071 0.9652470355259566 0.9567850990104979 0.9611781429456947 0.965164645948071 i
9.696969696969696e-06 0.9056584066534159 0.9387726258514122 0.913936961452915 0.922215516252414 0.9304940710519132 0.9135701980209958 0.9223562858913898 0.9303292918961414 i
1.4545454545454543e-05 0.8594898747502263 0.9085435449911521 0.8717532923104577 0.8840167098706893 0.8962801274309207 0.8712096939481535 0.8841967307872837 0.8960444051288432 i
1.9393939393939392e-05 0.8142281538295116 0.8786624411816841 0.8303367256675547 0.8464452975055978 0.862553869343641 0.829622215657051 0.8466364012571675 0.8622575601904962 i
2.424242424242424e-05 0.7690658281065754 0.8488199016610634 0.7890043464951974 0.8089428648838194 0.8288813832724413 0.7881215142755663 0.8091482192877995 0.8285268405069648 i
2.9090909090909086e-05 0.7257920111414348 0.8197100836285267 0.7492715292632077 0.7727510473849808 0.7962305655067536 0.7482695741768135 0.7730308409726419 0.7958625006649168 i
3.393939393939394e-05 0.682518194176294 0.7906002655959892 0.7095387120312178 0.7365592298861416 0.7635797477410654 0.7084176340780605 0.7369134626574844 0.7631981608228688 i
3.8787878787878783e-05 0.6405431793485302 0.761978444774107 0.6709019957049244 0.7012608120613186 0.7316196284177129 0.6696895972160832 0.7016435720637053 0.7311969227165017 i
4.363636363636363e-05 0.5995281487092617 0.7337173175427085 0.6330754409176235 0.6666227331259851 0.7001700253343468 0.6317922714421565 0.667000085437901 0.6996858032843327 i
4.848484848484848e-05 0.5587540457231526 0.7055467265449817 0.5954522159286099 0.6321503861340672 0.6688485563395246 0.594092256444688 0.6325245212049485 0.6683055031650037 i
5.3333333333333326e-05 0.5201482916154776 0.6781909616503031 0.559658959124184 0.5991696266328903 0.6386802941415968 0.5581680384353428 0.5995602585076639 0.6381025768612331 i
5.818181818181817e-05 0.48154253750780285 0.6508351967556238 0.5238657023197582 0.5661888671317133 0.6085120319436685 0.5222438204259972 0.5665959958103787 0.6078996505574623 i
6.303030303030302e-05 0.44462263201421864 0.6240582417517864 0.4894815344486106 0.5343404368830025 0.5791993393173944 0.4878035231354178 0.5347427774209075 0.5785256886827055 i
6.787878787878788e-05 0.4087142356890891 0.597628572682454 0.4559428199374303 0.5031714041857716 0.5503999884341128 0.4542535782760978 0.5035561856161249 0.5496491054653572 i
7.272727272727271e-05 0.37327472384778526 0.5713411353451038 0.42279132672211495 0.4723079295964445 0.5218245324707741 0.42110031769951306 0.47267379493005185 0.5210066567065283 i
7.757575757575757e-05 0.34049222408149293 0.5458596778223201 0.39183408751669974 0.44317595095190654 0.49451781438711334 0.39019493472509276 0.4435152105833299 0.49369096987930705 i
8.242424242424242e-05 0.30770972431520055 0.5203782202995367 0.36087684831128464 0.41404397230736867 0.46721109630345264 0.35928955175067256 0.41435662623660824 0.46637528305208575 i
8.727272727272726e-05 0.2775963833333819 0.49559651801792004 0.3320964170045164 0.38659645067565096 0.4410964843467855 0.33051685358733107 0.38686028371711834 0.44024702232486734 i
9.212121212121211e-05 0.24876819287742047 0.47115173492649465 0.30436407838968904 0.35995996390195756 0.4155558494142261 0.3027710036663601 0.3601642798551846 0.4146904852754279 i
9.696969696969696e-05 0.22084466354385163 0.4469372317820883 0.2773678056034108 0.33389094766296995 0.3904140897225291 0.27575123464159834 0.33405783266899214 0.38952933808080387 i
0.0001018181818181818 0.19653977869985287 0.4236438484257582 0.2533157961313292 0.3100918135628055 0.36686783099428183 0.25163578920167357 0.3103096121857653 0.36594975030544297 i
0.00010666666666666665 0.17223489385585405 0.4003504650694279 0.22926378665924751 0.286292679462641 0.34332157226603444 0.2275203437617486 0.2865613917025383 0.3423701625300819 i
0.0001115151515151515 0.15125824323538462 0.3779429545705075 0.20792942106916534 0.26460059890294607 0.3212717767367268 0.20631437873120706 0.2649961974860161 0.3203018030866377 i
0.00011636363636363634 0.13154402628590936 0.35587146481060505 0.1876258859170833 0.2437077455482572 0.2997896051794311 0.1862120097180182 0.24425904771548557 0.2988066681828865 i
0.0001212121212121212 0.11295418615917938 0.33414829765963844 0.16825271403429415 0.2235512419094089 0.2788497697845237 0.16705316177538307 0.22426798529343006 0.2778218263297533 i
0.00012606060606060605 0.0977374765006857 0.3134700983354811 0.15167063195938457 0.2056037874180834 0.25953694287678225 0.1507248770444098 0.2065151849168001 0.25836786362847547 i
0.0001309090909090909 0.08252076684219202 0.2927918990113236 0.1350885498844749 0.1876563329267578 0.24022411596904067 0.13439659231343648 0.18876238454017008 0.23891390092719766 i
0.00013575757575757575 0.0704064127746406 0.2733991759820503 0.12115460357649303 0.17190279437834546 0.22265098518019788 0.12067680725984166 0.17304996781135878 0.22108837340215803 i
0.00014060606060606058 0.05919274258833055 0.2543796557480661 0.10798947087826444 0.15678619916819833 0.2055829274581322 0.1077143285641954 0.15792992052868843 0.20373561737989734 i
0.00014545454545454543 0.04897316770381298 0.2359149636697447 0.0957086166952959 0.14244406568677884 0.18917951467826177 0.09557850662557717 0.14352375437341863 0.18705636441541582 i
0.00015030303030303028 0.041073148523477924 0.21874487062130332 0.08549107904793427 0.12990900957239063 0.17432694009684696 0.08537155045335784 0.13078331084875 0.1719486185857526 i
0.00015515151515151513 0.0331731293431429 0.20157477757286185 0.07527354140057263 0.11737395345800238 0.15947436551543212 0.07516459428113853 0.1180428673240815 0.15684087275608935 i
0.00015999999999999999 0.027441674027250146 0.18602396998620196 0.0670872480169881 0.10673282200672606 0.14637839599646402 0.06689059377064846 0.10711940315824899 0.14342285311476322 i
0.00016484848484848484 0.022170217106845164 0.17081664719446532 0.0593318246287502 0.09649343215065524 0.1336550396725603 0.05902661415810095 0.09658135885641198 0.13036326024066008 i
0.0001696969696969697 0.017553894215346397 0.15632919112786378 0.05224771844347574 0.08694154267160509 0.12163536689973443 0.05181239443846787 0.08671275390966296 0.11800195209779313 i
0.00017454545454545452 0.014154248806102103 0.14317863040794182 0.04641034420656203 0.07866643960702197 0.11092253500748189 0.04580487166281882 0.07808739347950601 0.10693745845579326 i
0.00017939393939393937 0.010754603396857782 0.13002806968801983 0.04057296996964829 0.0703913365424388 0.10020970311522932 0.03979734888716975 0.06946203304934905 0.09587296481379338 i
0.00018424242424242422 0.008555117378239909 0.11866508124590304 0.03608260834515569 0.06361009931207147 0.09113759027898725 0.035108017158640197 0.06236998408323553 0.0864857716196367 i
0.00018909090909090907 0.006527082701140111 0.10755746027204416 0.03178467709386612 0.05704227148659213 0.08229986587931815 0.030606998436842024 0.05549697961198538 0.07733819277517191 i
0.00019393939393939392 0.004875130214337828 0.0972255482193562 0.02796273471559242 0.05105033921684701 0.0741379437181016 0.026577704686013587 0.04925122293983028 0.06891102764922724 i
0.00019878787878787878 0.0037873010129818247 0.08805719954842464 0.02485477564684253 0.045922250280703236 0.06698972491456394 0.02325599839163978 0.043946337966317785 0.06156448310106276 i
0.0002036363636363636 0.0026994718116258266 0.07888885087749313 0.021746816578092652 0.04079416134455948 0.0598415061110263 0.019934292097265983 0.038641452992805324 0.05421793855289831 i
0.00020848484848484845 0.0021379641892789883 0.0713199871867041 0.019433469938635265 0.03672897568799154 0.054024481437347824 0.017498172616984276 0.03443583385105891 0.048248068320909734 i
0.0002133333333333333 0.0016191312895545177 0.06388081146727795 0.017184551333985377 0.03274997137841623 0.04831539142284709 0.015133857472980298 0.030319344371347597 0.042389820330773265 i
0.00021818181818181816 0.0012138110021454548 0.05712273084925411 0.015191040963922618 0.02916827092569978 0.04314550088747694 0.013073617155709687 0.02662814577604514 0.03710643735730473 i
0.000223030303030303 0.0009472283520107817 0.05119709979961085 0.013509696213910799 0.026072164075810818 0.038634631937710835 0.011385023848890966 0.023456747150575708 0.03252566718198588 i
0.00022787878787878786 0.0006806457018761088 0.04527146874996764 0.011828351463898991 0.022976057225921873 0.03412376298794476 0.009696430542072244 0.020285348525106273 0.027944897006667066 i
0.0002327272727272727 0.0005426246846289638 0.04054257466388427 0.01054261217944279 0.020542599674256617 0.030542587169070445 0.008469710893123256 0.017866752737440917 0.024446318078572876 i
0.00023757575757575754 0.00040790011950714007 0.03584436614096911 0.009267016624872632 0.018126133130238125 0.026985249635603614 0.007254834158478618 0.015467459586642316 0.020975487643997256 i
0.0002424242424242424 0.0003111564158292339 0.03168108162463473 0.008153637718030609 0.015996119020231982 0.02383860032243336 0.006209243526202491 0.01338249352799112 0.01801425218473141 i
0.00024727272727272727 0.0002523935735952466 0.02805272111488116 0.007202475458916725 0.014152557344238204 0.02110263922955968 0.005332938996294876 0.011611854561487339 0.015562611700775329 i
0.0002521212121212121 0.00019441901339122783 0.024445474207712946 0.0062571828119716575 0.012319946610552086 0.018382710409132516 0.004463000477379701 0.009853626944371497 0.013129435308732895 i
0.0002569696969696969 0.0001671874523559657 0.021661657801372525 0.005540805039610105 0.010914422626864245 0.016288040214118386 0.0038413363871692744 0.008579441953384675 0.011416358501321684 i
0.0002618181818181818 0.00013995589132070334 0.018877841395032072 0.004824427267248545 0.009508898643176387 0.01419337001910423 0.0032196722969588397 0.00730525696239784 0.009703281693910461 i
0.0002666666666666666 0.00011981886855515407 0.016475659402688945 0.004208779002088602 0.00829773913562205 0.012386699269155498 0.00271771766485186 0.006256937434493222 0.00827662518563569 i
0.0002715151515151515 0.00010548646801027912 0.014385723749070895 0.0036755457882754333 0.0072456051085405876 0.010815664428805742 0.0023137071348295186 0.005393416921837684 0.00708431255847254 i
0.00027636363636363633 9.136905347357743e-05 0.01233922475412676 0.003153332978636873 0.006215296903800169 0.009277260828963466 0.0019204725898949242 0.0045483552149290655 0.005921319094272426 i
0.00028121212121212115 7.990313303767756e-05 0.010828444549494144 0.002767038487151794 0.005454173841265911 0.008141309195380027 0.0016601418610425024 0.003930952112232359 0.005119928639949662 i
0.00028606060606060603 6.843721260177762e-05 0.009317664344861514 0.0023807439956667117 0.004693050778731646 0.00700535756179658 0.0013998111321900783 0.003313549009535648 0.004318538185626888 i
0.00029090909090909086 5.869118023126272e-05 0.008068126096931149 0.0020610499094062345 0.004063408638581206 0.006065767367756178 0.0011992284394677197 0.0028125946013794587 0.003672120449822983 i
0.00029575757575757574 5.0091739904337755e-05 0.006992749153468947 0.0017857560932954901 0.0035214204466866425 0.005257084800077795 0.00103847777083207 0.0023892726562502785 0.0031290178596983173 i
0.00030060606060606056 4.167145458422377e-05 0.0059567658383983604 0.0015204450505377578 0.002999218646491292 0.0044779922424448265 0.000886262535929287 0.0019835305261181584 0.0026093007924132103 i
0.00030545454545454544 3.4505254311786306e-05 0.005196537922069041 0.0013250134212511 0.002615521588190414 0.0039060297551297275 0.0007937953371565681 0.00170084710096545 0.0022532823850050093 i
0.00031030303030303027 2.733905403934889e-05 0.004436310005739728 0.0011295817919644436 0.0022318245298895384 0.0033340672678146333 0.0007013281383838499 0.001418163675812744 0.0018972639775968125 i
0.0003151515151515151 2.2036065837745195e-05 0.00383870175187613 0.0009762024873473413 0.0019303689088569374 0.0028845353303665333 0.0006356764272552199 0.0012131830329470373 0.0016138454022875414 i
0.00031999999999999997 1.7736345674282703e-05 0.003328657931647914 0.0008454667421676905 0.0016731971386610982 0.0025009275351545062 0.0005844638248580217 0.0010500423497743299 0.0013695190442623057 i
0.0003248484848484848 1.3436625510820262e-05 0.00284909233970163 0.0007223505540585227 0.001431264482606225 0.0021401784111539277 0.0005364875744178688 0.0008957618933601408 0.0011403409204346353 i
0.0003296969696969697 9.136905347357772e-06 0.0025132098239415844 0.0006351551349959144 0.001261173364644471 0.0018871915942930279 0.0005037684117752144 0.000783251077378963 0.0009825759006811974 i
0.0003345454545454545 4.83718518389533e-06 0.0021773273081815425 0.0005479597159333071 0.001091082246682719 0.0016342047774321308 0.0004710492491325603 0.0006707402613977866 0.0008248108809277609 i
0.0003393939393939394 2.5440010967152946e-06 0.001931428133063385 0.00048476503408838274 0.0009669860670800501 0.0014492071000717175 0.0004462964913072476 0.0005857945953319972 0.0007090699947546629 i
0.0003442424242424242 1.110761042227814e-06 0.0017240932467917536 0.0004318563824796093 0.0008626020039169907 0.0012933476253543723 0.00042495790697508196 0.0005126625649442324 0.0006113394515445696 i
0.00034909090909090903 -8.768114493062093e-23 0.0015360405049433842 0.00038401012623584605 0.0007680202524716921 0.001152030378707538 0.00040489963770284616 0.00044301133792588524 0.0005198915861122673 i
0.0003539393939393939 -4.1359030627651384e-24 0.0014144040383306928 0.0003536010095826732 0.0007072020191653464 0.0010608030287480195 0.0003892513425259246 0.00038534954473553164 0.0004500840552479146 i
0.00035878787878787874 2.274746684520826e-24 0.0012927675717180026 0.00032319189292950065 0.0006463837858590013 0.0009695756787885019 0.0003736030473490029 0.0003276877515451787 0.00038027652438356216 i
0.0003636363636363636 1.137373342260413e-24 0.0012115614079282792 0.0003028903519820698 0.0006057807039641396 0.0009086710559462094 0.000360088610605298 0.000283738214052531 0.00033245836574147985 i
0.00036848484848484844 2.3264454728053903e-25 0.0011438320117462132 0.0002859580029365533 0.0005719160058731066 0.0008578740088096598 0.0003472854600059985 0.0002443594284591191 0.00029196999784015555 i
0.00037333333333333326 2.261821987449685e-26 0.0010833247807692753 0.0002708311951923188 0.0005416623903846376 0.0008124935855769565 0.000335264724165545 0.0002080746903051896 0.0002549371027166164 i
0.00037818181818181814 -1.2924697071141057e-26 0.0010418578035149492 0.0002604644508787373 0.0005209289017574746 0.0007813933526362119 0.0003253067181438677 0.0001799469863098952 0.00022701409037087527 i
0.00038303030303030297 -3.8370194429950014e-27 0.001000390826260623 0.00025009770656515574 0.0005001954131303115 0.0007502931196954673 0.0003153487121221903 0.00015181928231460106 0.00019909107802513421 i
0.00038787878787878785 -2.524354896707238e-28 0.00096998170960745 0.0002424954274018625 0.000484990854803725 0.0007274862822055875 0.00030880487959365934 0.00013044222727817722 0.0001756357476547115 i
0.0003927272727272727 -1.262177448353619e-28 0.0009423370581045656 0.0002355842645261414 0.0004711685290522828 0.0007067527935784242 0.0003031145904384152 0.00011075283448147135 0.00015329733777811875 i
0.00039757575757575755 2.208810534618833e-29 0.0009155908577755251 0.00022889771444388127 0.00045779542888776253 0.0006866931433316438 0.000297424301283171 9.380589282430639e-05 0.00013322767265461718 i
0.0004024242424242424 5.5220263365470826e-30 0.0008907106714229295 0.00022267766785573237 0.00044535533571146474 0.000668033003567197 0.00029173401212792674 8.255481122618872e-05 0.00011787001586445966 i
0.0004072727272727272 -7.099748146989106e-30 0.0008658304850703337 0.00021645762126758342 0.00043291524253516683 0.0006493728638027503 0.00028604372297268247 7.130372962807106e-05 0.00010251235907430214 i
0.0004121212121212121 -9.860761315262648e-32 0.0008456498894732281 0.00021141247236830703 0.00042282494473661406 0.0006342374171049211 0.0002803534338174383 6.005264802995331e-05 8.834143030883846e-05 i
0.0004169696969696969 1.7256332301709633e-31 0.0008262986334212091 0.00020657465835530227 0.00041314931671060454 0.0006197239750659068 0.0002746631446621941 4.880156643183566e-05 7.437992413596797e-05 i
0.0004218181818181818 -8.628166150854817e-32 0.0008085023890162273 0.00020212559725405683 0.00040425119450811367 0.0006063767917621705 0.0002689728555069499 3.9132668183453165e-05 6.251264388902788e-05 i
0.0004266666666666666 -2.1570415377137042e-32 0.0007932978306896412 0.0001983244576724103 0.0003966489153448206 0.0005949733730172309 0.00026328256635170565 3.2100742184629626e-05 5.4135740185305595e-05 i
0.0004315151515151515 5.007417855406813e-33 0.0007780932723630546 0.00019452331809076366 0.0003890466361815273 0.000583569954272291 0.00025759227719646143 2.5068816185806028e-05 4.575883648158323e-05 i
0.0004363636363636363 3.75556339155511e-33 0.0007628887140364685 0.00019072217850911712 0.00038144435701823425 0.0005721665355273513 0.00025190198804121727 2.0568383546558968e-05 3.989500388897761e-05 i
0.00044121212121212114 8.185202263645752e-34 0.000747684155709882 0.0001869210389274705 0.000373842077854941 0.0005607631167824116 0.00024621169888597305 1.6349227947264853e-05 3.4310401419829426e-05 i
0.000446060606060606 -3.611118645726067e-35 0.0007336544950721683 0.00018341362376804207 0.00036682724753608415 0.0005502408713041262 0.0002405214097307289 1.2727786057870679e-05 2.931916296302817e-05 i
0.00045090909090909084 -9.027796614315168e-36 0.0007212144018958705 0.00018030360047396763 0.00036060720094793525 0.0005409108014219029 0.00023483112057548464 9.915015658341266e-06 2.513071111116703e-05 i
0.0004557575757575757 -1.2037062152420224e-35 0.0007087743087195725 0.00017719357717989312 0.00035438715435978624 0.0005315807315396793 0.00022914083142024043 7.102245258811826e-06 2.0942259259305844e-05 i
0.00046060606060606055 -9.4039548065783e-37 0.0006989604574360487 0.00017474011435901217 0.00034948022871802433 0.0005242203430770366 0.0002234505422649962 5.625540799058869e-06 1.8080150493867378e-05 i
0.0004654545454545454 9.4039548065783e-37 0.0006892848294100391 0.00017232120735250977 0.00034464241470501955 0.0005169636220575294 0.00021776025310975196 4.219155599294162e-06 1.5287849259293282e-05 i
0.00047030303030303025 5.4072740137825225e-37 0.0006796092013840295 0.00016990230034600738 0.00033980460069201477 0.0005097069010380222 0.00021206996395450772 2.8127703995294416e-06 1.2495548024719156e-05 i
0.0004751515151515151 -5.64237288394698e-37 0.0006699335733580202 0.00016748339333950505 0.0003349667866790101 0.0005024501800185152 0.00020637967479926353 1.4063851997647363e-06 9.703246790145067e-06 i
0.00047999999999999996 0.0 0.0006602579453320105 0.00016506448633300263 0.00033012897266600526 0.0004951934589990079 0.0002006893856440193 1.5724560729656217e-20 6.910945555570941e-06 i


==> pgfFigures/pgfFiles/checkW_bimodal240_160_3D.pgf <==
 # Curve (r ; W160 ; W240 ; Wth25 ; Wth50 ; Wth75 ; Wnum25 ; Wnum50 ; Wnum75 ; 100 points.)
r W160 W240 Wth25 Wth50 Wth75 Wnum25 Wnum50 Wnum75  
0.0 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0 1.0000000000000002 i
4.848484848484848e-06 0.947288281216467 0.9669687262827962 0.9522083924830493 0.9571285037496315 0.9620486150162139 0.9519258169145407 0.9568633636287267 0.9620271825641057 i
9.696969696969696e-06 0.8945765624329336 0.9339374525655919 0.9044167849660981 0.9142570074992628 0.9240972300324273 0.903851633829081 0.913726727257453 0.9240543651282114 i
1.4545454545454543e-05 0.8432411760954264 0.9014113398664997 0.8577837170381948 0.872326257980963 0.8868687989237314 0.8569695121313541 0.871569716668787 0.8868253099819148 i
1.9393939393939392e-05 0.7931510429233717 0.8693422776123652 0.8121988515956201 0.8312466602678684 0.8502944689401168 0.8111659221653841 0.8302990341691465 0.8502691826214439 i
2.424242424242424e-05 0.74319898919574 0.8373209437057598 0.766729477823245 0.7902599664507499 0.8137904550782549 0.7654786668583148 0.7891219440390804 0.8137838404485433 i
2.9090909090909086e-05 0.6958704449121461 0.8062064484022078 0.7234544457846616 0.7510384466571769 0.7786224475296923 0.7220017700703432 0.7497231089309342 0.7786434168394706 i
3.393939393939394e-05 0.6485419006285518 0.7750919530986553 0.6801794137460777 0.7118169268636035 0.7434544399811294 0.6785248732823713 0.7103242738227877 0.7435029932303976 i
3.8787878787878783e-05 0.6028486786867403 0.7445133381204599 0.6382648435451702 0.6736810084036001 0.70909717326203 0.6364186419845869 0.6720373330909132 0.7091866186866059 i
4.363636363636363e-05 0.5583641732584201 0.7143308086001364 0.5973558320938492 0.6363474909292783 0.6753391497647073 0.5953255112665051 0.6345722273328044 0.6754793238867165 i
4.848484848484848e-05 0.5141897120386407 0.6842477906901899 0.556704231701528 0.5992187513644154 0.6417332710273027 0.5544854469395187 0.597313984121826 0.6419168872087186 i
5.3333333333333326e-05 0.4728056486957266 0.6550603772736423 0.5183693308402055 0.5639330129846845 0.6094966951291634 0.5159229801323915 0.5619175038350241 0.6096581736277471 i
5.818181818181817e-05 0.431421585352812 0.6258729638570941 0.4800344299788825 0.5286472746049531 0.5772601192310236 0.47736051332526397 0.5265210235482216 0.5773994600467754 i
6.303030303030302e-05 0.39221517113339377 0.5973079134680408 0.4434883567170555 0.4947615423007173 0.546034727884379 0.44056454980554294 0.4924755508351735 0.5461375501841663 i
6.787878787878788e-05 0.35431534638807316 0.5691162808954839 0.4080155800149259 0.46171581364177855 0.5154160472686312 0.4048284882582659 0.459240682666378 0.5154737225525751 i
7.272727272727271e-05 0.3170223048985224 0.5410817929100571 0.3730371769014061 0.4290520489042897 0.4850669209071734 0.36958005944498407 0.42638024945943537 0.485071763949778 i
7.757575757575757e-05 0.2831677018583334 0.5139377909183622 0.3408602241233406 0.3985527463883478 0.456245268653355 0.3370948827910073 0.39564161436965867 0.4561537298434822 i
8.242424242424242e-05 0.24931309881814437 0.4867937889266677 0.3086832713452752 0.368053443872406 0.4274236163995369 0.3046097061370301 0.3649029792798821 0.42723569573718634 i
8.727272727272726e-05 0.2186274845024376 0.4604020318914769 0.2790711213496974 0.33951475819695726 0.3999583950442171 0.2746813545051064 0.33612799133888327 0.39966517751465275 i
9.212121212121211e-05 0.1894676795725924 0.43437246687238046 0.25069387639753943 0.31192007322248644 0.37314627004743345 0.2459840667726893 0.3082984631361847 0.3727434632361528 i
9.696969696969696e-05 0.1614050088678173 0.4085851331880974 0.22320003994788734 0.28499507102795735 0.3467901021080274 0.21820020473278579 0.28113922459237484 0.3462804553844875 i
0.0001018181818181818 0.13773087506332288 0.3837667248430686 0.1992398375082593 0.2607487999531958 0.32225776239813214 0.19407004546293627 0.25666114468412 0.3216522732401612 i
0.00010666666666666665 0.11405674125882838 0.35894831649803943 0.17527963506863115 0.2365025288784339 0.2977254226882367 0.16993988619308661 0.23218306477586506 0.297024091095835 i
0.0001115151515151515 0.09470735879695476 0.3351586019469609 0.1548201695844563 0.21493298037195782 0.2750457911594593 0.14940231143590776 0.2104464620418562 0.2742832564132103 i
0.00011636363636363634 0.0769983992581444 0.31175908159358784 0.13568856984200528 0.19437874042586611 0.253068911009727 0.13022744114905252 0.1897497299601479 0.2522583121470934 i
0.0001212121212121212 0.06072309914228598 0.2887633078290792 0.11773315131398429 0.1747432034856826 0.23175325565738092 0.11227607098213942 0.17002485567445164 0.23089658859451723 i
0.00012606060606060605 0.048748777295283846 0.2669787738311653 0.10330627642925422 0.15786377556322456 0.21242127469719493 0.09799520117505307 0.15321555477679247 0.21152452718256418 i
0.0001309090909090909 0.036774455448281715 0.2451942398332512 0.08887940154452409 0.14098434764076645 0.19308929373700884 0.08371433136796673 0.1364062538791332 0.19215246577061104 i
0.00013575757575757575 0.02858268749546829 0.22484832830216392 0.0776490976971422 0.1267155078988161 0.17578191810049001 0.07280234303677885 0.12237296454501836 0.1748873486452905 i
0.00014060606060606058 0.021489080350645194 0.20492008135821993 0.06734683060253888 0.11320458085443257 0.15906233110632625 0.06286841706956163 0.10914561405193256 0.1582339250225409 i
0.00014545454545454543 0.015400004801498092 0.18564573936503326 0.057961438442381885 0.10052287208326567 0.14308430572414946 0.053881544402182985 0.09680641700194048 0.14232211843463283 i
0.00015030303030303028 0.011654836308928405 0.16789717559028067 0.05071542112926647 0.08977600594960454 0.12883659076994258 0.04710446276776128 0.08653957798583381 0.12814075159468874 i
0.00015515151515151513 0.007909667816358722 0.15014861181552805 0.04346940381615105 0.07902913981594338 0.11458887581573571 0.04032738113333958 0.07627273896972714 0.11395938475474467 i
0.00015999999999999999 0.005837554650384261 0.13443520006844173 0.03798696600489863 0.070136377359413 0.10228578871392736 0.03517527174276536 0.06793239337093943 0.10173853418046733 i
0.00016484848484848484 0.004120332008233041 0.11915348723631482 0.03287862081525349 0.06163690962227393 0.09039519842929437 0.03036785343421941 0.06000069789097692 0.08993355069284661 i
0.0001696969696969697 0.0027463437279299854 0.10477972644710329 0.028254689407723313 0.053763035087516634 0.07927138076730995 0.026022368844427168 0.05264656735741913 0.07886375669516749 i
0.00017454545454545452 0.0020097906910592524 0.0920921623090204 0.02453038359554954 0.04705097650003982 0.06957156940453012 0.02253476116089183 0.04636505743861293 0.06915931460737995 i
0.00017939393939393937 0.001273237654188516 0.07940459817093745 0.02080607778337575 0.040338917912562985 0.05987175804175022 0.019047153477356474 0.04008354751980674 0.0594548725195924 i
0.00018424242424242422 0.0009169244642712379 0.06910818768335097 0.01796474026904117 0.0350125560738111 0.05206037187858104 0.01639034550420861 0.035017616999609216 0.0514592368061408 i
0.00018909090909090907 0.0006149312524901722 0.059153370574406894 0.015249541082969352 0.029884150913448534 0.044518760743927716 0.013852223203973252 0.03012534067921295 0.043707716289022945 i
0.00019393939393939392 0.0003870460108806476 0.0502074961657369 0.012842158549594711 0.025297271088308773 0.037752383627022844 0.011605561785742699 0.025719738132249766 0.03675209350562179 i
0.00019878787878787878 0.0002703227245284369 0.04277503580747814 0.010896500995265863 0.021522679266003288 0.03214885753674071 0.00979609169051933 0.02204414624543618 0.030990317322795714 i
0.0002036363636363636 0.0001535994381762269 0.03534257544921944 0.00895084344093703 0.017748087443697835 0.026545331446458636 0.007986621595295973 0.018368554358622616 0.025228541139969668 i
0.00020848484848484845 0.00011194603827505316 0.02990756803911096 0.0075608515384840294 0.015009757038693006 0.022458662538901983 0.006657982507320782 0.01565363895097345 0.021084969250362202 i
0.0002133333333333333 7.637938592396399e-05 0.0246345162734471 0.006215913607804748 0.012355447829685532 0.018494982051566317 0.005368329717230582 0.013016616230824101 0.01707260311425895 i
0.00021818181818181816 5.012472982479635e-05 0.020165384706850333 0.005078939724081181 0.010107754718337565 0.015136569712593948 0.00428151268781461 0.010765913737581168 0.01372245492893734 i
0.000223030303030303 3.525140247797726e-05 0.016678822272446686 0.004196144119970154 0.008357036837462332 0.012517929554954508 0.003442606032556036 0.008987380410557175 0.01118168423901552 i
0.00022787878787878786 2.0378075131158165e-05 0.01319225983804304 0.0033133485158591287 0.006606318956587099 0.00989928939731507 0.002603699377297461 0.007208847083533178 0.008640913549093696 i
0.0002327272727272727 1.4016494358361074e-05 0.011041800310609855 0.0027709624484212347 0.005527908402484108 0.00828485435654698 0.002070213763111671 0.006059520670698286 0.007048345461173561 i
0.00023757575757575754 7.87316349771841e-06 0.008925599832073342 0.0022373048306416243 0.0044667364977855305 0.006696168164929436 0.0015445594576713347 0.004926327768483622 0.005480090260484242 i
0.0002424242424242424 3.831498457821883e-06 0.0072753822451511125 0.0018217191851311444 0.0036396068718044673 0.00545749455847779 0.0011288353246827396 0.004006447543470014 0.004228938234022347 i
0.00024727272727272727 1.8914992386715567e-06 0.0060911475498431795 0.0015242055118897986 0.0030465195245409256 0.004568833537192053 0.0008230413641458853 0.0032998799956574587 0.003294889381787883 i
0.0002521212121212121 7.279189390466644e-23 0.004918213438212061 0.0012295533595530152 0.0024591067191060303 0.0036886600786590453 0.0005210576676984386 0.0026008512420007874 0.002371164054354611 i
0.0002569696969696969 2.895132143935597e-23 0.004186002089976484 0.001046500522494121 0.002093001044988242 0.003139501567482363 0.00036767427073774924 0.002195835460423345 0.001850056194167491 i
0.0002618181818181818 4.342698215903395e-24 0.003453790741740902 0.0008634476854352255 0.001726895370870451 0.0025903430563056764 0.0002142908737770582 0.0017908196788458974 0.0013289483339803652 i
0.0002666666666666666 -6.203854594147708e-25 0.002863983366338519 0.0007159958415846298 0.0014319916831692595 0.0021479875247538893 0.00011815872149588081 0.0014810660974705209 0.00095539454802162 i
0.0002715151515151515 -6.72084247699335e-25 0.0023906883323451147 0.0005976720830862787 0.0011953441661725574 0.001793016249258836 6.886849667976022e-05 0.00124925431626047 0.000702566822795185 i
0.00027636363636363633 -7.754818242684634e-26 0.0019328235806221805 0.0004832058951555451 0.0009664117903110903 0.0014496176854666353 2.264269702490534e-05 0.0010246620968804802 0.0004596516540259392 i
0.00028121212121212115 -1.6155871338926322e-26 0.0016652656435683264 0.0004163164108920816 0.0008326328217841632 0.0012489492326762449 1.4211474358990068e-05 0.0008891111400712145 0.000338991348228669 i
0.00028606060606060603 4.0389678347315804e-28 0.0013977077065144713 0.0003494269266286178 0.0006988538532572356 0.0010482807798858533 5.780251693074698e-06 0.0007535601832619481 0.00021833104243139758 i
0.00029090909090909086 2.0194839173657902e-28 0.0012015428686893963 0.0003003857171723491 0.0006007714343446982 0.0009011571515170473 1.8240625959913097e-06 0.0006514058389998922 0.0001371236976577574 i
0.00029575757575757574 7.32062920045099e-28 0.0010529734303501748 0.0002632433575875437 0.0005264867151750874 0.0007897300727626311 8.512292114626134e-07 0.0005715159031026434 8.221832689987095e-05 i
0.00030060606060606056 2.524354896707238e-29 0.0009119654119711712 0.0002279913529927928 0.0004559827059855856 0.0006839740589783783 -3.143286327701505e-23 0.000494572727136031 3.261444777953484e-05 i
0.00030545454545454544 2.68212707775144e-29 0.0008238873333136905 0.00020597183332842262 0.00041194366665684524 0.0006179154999852678 1.0339757656912846e-23 0.00043825687068387183 2.0121010122051705e-05 i
0.00031030303030303027 1.1044052673094165e-29 0.0007358092546562111 0.00018395231366405277 0.00036790462732810554 0.0005518569409921583 2.0679515313825692e-25 0.00038194101423171315 7.6275724645686925e-06 i
0.0003151515151515151 2.3665827156630354e-30 0.0006635021376300422 0.00016587553440751055 0.0003317510688150211 0.0004976266032225316 8.271806125530277e-25 0.0003337123767003005 2.400055128937557e-06 i
0.00031999999999999997 0.0 0.0005996870768668867 0.00014992176921672167 0.00029984353843344333 0.000449765307650165 6.462348535570529e-26 0.00028983839551082776 1.0849564281498572e-06 i
0.0003248484848484848 -1.1093356479670479e-31 0.0005380822773228718 0.00013452056933071794 0.0002690411386614359 0.0004035617079921538 5.169878828456423e-26 0.0002476260595044639 -1.3234889800848443e-23 i
0.0003296969696969697 -6.162975822039155e-33 0.0004868972806690906 0.00012172432016727265 0.0002434486403345453 0.0003651729605018179 -8.077935669463161e-28 0.00021324719364704118 3.308722450212111e-24 i
0.0003345454545454545 9.244463733058732e-33 0.00043571228401531 0.0001089280710038275 0.000217856142007655 0.0003267842130114825 6.058451752097371e-28 0.00017886832778961888 4.1359030627651384e-25 i
0.0003393939393939394 -2.5037089277034066e-33 0.0003915070596324989 9.787676490812472e-05 0.00019575352981624945 0.00029363029472437416 -4.0389678347315804e-28 0.0001502192729084331 1.34416849539867e-24 i
0.0003442424242424242 4.333342374871281e-34 0.00035029316622296123 8.757329155574031e-05 0.00017514658311148062 0.00026271987466722094 -4.0389678347315804e-28 0.0001240258513027779 3.877409121342317e-26 i
0.00034909090909090903 -2.2870418089598426e-34 0.00031050015502572816 7.762503875643204e-05 0.00015525007751286408 0.00023287511626929612 -1.6408306828597046e-28 9.930580966244084e-05 8.077935669463161e-26 i
0.0003539393939393939 -6.018531076210112e-36 0.00027560129367087727 6.890032341771932e-05 0.00013780064683543863 0.00020670097025315796 -2.0510383535746307e-29 7.966074345819925e-05 8.077935669463161e-28 i
0.00035878787878787874 -3.009265538105056e-36 0.00024070243231602697 6.017560807900674e-05 0.00012035121615801349 0.00018052682423702024 1.9721522630525295e-31 6.0015677253957885e-05 -4.0389678347315804e-28 i
0.0003636363636363636 4.137740114894452e-36 0.00021078912258329756 5.269728064582439e-05 0.00010539456129164878 0.00015809184193747318 6.409494854920721e-31 4.577300425588265e-05 -7.068193710780266e-28 i
0.00036848484848484844 1.128474576789396e-36 0.00018253766339127586 4.5634415847818966e-05 9.126883169563793e-05 0.00013690324754345688 1.4791141972893971e-31 3.333112899319645e-05 -3.660314600225495e-28 i
0.00037333333333333326 2.5860875718090325e-37 0.0001557486326750763 3.8937158168769074e-05 7.787431633753815e-05 0.00011681147450630722 5.546678239835239e-32 2.2329891918821236e-05 -1.135959703518257e-28 i
0.00037818181818181814 3.5264830524668625e-38 0.00013281509521331726 3.3203773803329315e-05 6.640754760665863e-05 9.961132140998794e-05 -3.0814879110195774e-33 1.5126700977265995e-05 -4.733165431326071e-30 i
0.00038303030303030297 -1.7632415262334313e-38 0.00010988155775155841 2.7470389437889603e-05 5.4940778875779207e-05 8.241116831366881e-05 1.1555579666323415e-33 7.92351003571083e-06 -7.099748146989106e-30 i
0.00038787878787878785 -1.138760152359091e-38 9.173414984703589e-05 2.2933537461758972e-05 4.5867074923517944e-05 6.880061238527692e-05 9.62964972193618e-34 4.911266551060384e-06 2.1693674893577825e-30 i
0.0003927272727272727 8.265194654219209e-40 7.478327433182286e-05 1.8695818582955715e-05 3.739163716591143e-05 5.6087455748867146e-05 -2.8888949165808538e-34 2.9467599306362475e-06 2.711709361697228e-31 i
0.00039757575757575755 -2.2958874039497803e-40 5.8804581382923284e-05 1.4701145345730821e-05 2.9402290691461642e-05 4.4103436037192465e-05 -1.504632769052528e-34 1.4078964113039736e-06 1.2942249226282225e-31 i
0.0004024242424242424 -2.697667699640992e-40 4.484503684098311e-05 1.1211259210245778e-05 2.2422518420491556e-05 3.363377763073733e-05 -3.4606553688208144e-35 7.530608711625948e-07 5.854827030937197e-32 i
0.0004072727272727272 -8.035605913824231e-41 3.088549229904294e-05 7.721373074760735e-06 1.544274614952147e-05 2.3164119224282204e-05 -2.482644068936671e-35 9.822533102121626e-08 1.887411345499491e-32 i
0.0004121212121212121 -4.304788882405838e-42 2.3141268779347392e-05 5.785317194836848e-06 1.1570634389673696e-05 1.7355951584510542e-05 -1.786751413249877e-36 -2.0679515313825692e-24 9.62964972193618e-34 i
0.0004169696969696969 -1.0761972206014595e-42 1.649386661651874e-05 4.123466654129685e-06 8.24693330825937e-06 1.2370399962389055e-05 4.70197740328915e-38 -3.877409121342317e-25 5.055566104016494e-34 i
0.0004218181818181818 6.2778171201751805e-43 1.0469658406455186e-05 2.6174146016137965e-06 5.234829203227593e-06 7.85224380484139e-06 1.2930437859045163e-37 -1.550963648536927e-25 -2.407412430484045e-35 i
0.0004266666666666666 -1.0089348943138683e-43 5.484106784333702e-06 1.3710266960834255e-06 2.742053392166851e-06 4.1130800882502765e-06 -2.938735877055719e-39 -3.2311742677852644e-26 2.7083389842945504e-35 i
0.0004315151515151515 -5.605193857299268e-45 4.985551622121596e-07 1.246387905530399e-07 2.492775811060798e-07 3.7391637165911966e-07 -1.4693679385278594e-39 1.454028420503369e-26 -9.780112998841432e-36 i
0.0004363636363636363 -7.006492321624085e-46 -2.3161057151484775e-23 -5.790264287871194e-24 -1.1580528575742387e-23 -1.737079286361358e-23 -7.346839692639297e-40 3.0292258760486853e-27 -2.445028249710358e-36 i
0.00044121212121212114 3.5032461608120427e-45 -2.5229008682867344e-23 -6.307252170716836e-24 -1.2614504341433672e-23 -1.8921756512150508e-23 1.8367099231598242e-40 1.6155871338926322e-27 -8.933757066249385e-37 i
0.000446060606060606 -3.941151930913548e-46 -3.825710333057753e-24 -9.564275832644382e-25 -1.9128551665288765e-24 -2.8692827497933147e-24 1.1479437019748901e-41 0.0 2.350988701644575e-38 i
0.00045090909090909084 -7.663350976776343e-47 2.0679515313825692e-25 5.169878828456423e-26 1.0339757656912846e-25 1.550963648536927e-25 -1.7219155529623352e-41 -1.262177448353619e-29 2.0571151139390031e-38 i
0.0004557575757575757 -2.7369110631344083e-48 2.003328046026864e-25 5.00832011506716e-26 1.001664023013432e-25 1.502496034520148e-25 -7.174648137343063e-42 -1.9721522630525295e-29 1.1020259538958945e-38 i
0.00046060606060606055 -2.7369110631344083e-48 5.977672395402739e-26 1.4944180988506848e-26 2.9888361977013695e-26 4.4832542965520543e-26 -3.946056475538685e-42 1.9721522630525295e-31 4.9591167925315254e-39 i
0.0004654545454545454 -2.7369110631344083e-48 -4.0389678347315804e-27 -1.0097419586828951e-27 -2.0194839173657902e-27 -3.0292258760486853e-27 -7.174648137343064e-43 3.944304526105059e-31 -1.1938614500538858e-39 i
0.00047030303030303025 -1.7105694144590052e-49 -2.0194839173657902e-27 -5.048709793414476e-28 -1.0097419586828951e-27 -1.5146129380243427e-27 -1.3452465257518244e-43 9.860761315262648e-32 0.0 i
0.0004751515151515151 -4.1053665947016125e-48 9.693522803355793e-27 2.4233807008389483e-27 4.8467614016778965e-27 7.270142102516845e-27 -1.0761972206014595e-42 -5.9164567891575885e-31 7.346839692639297e-40 i
0.00047999999999999996 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i


==> pgfFigures/pgfFiles/checkW_bimodal240_80_2D.pgf <==
 # Curve (r ; W80 ; W240 ; Wth25 ; Wth50 ; Wth75 ; Wnum25 ; Wnum50 ; Wnum75 ; 100 points.)
r W80 W240 Wth25 Wth50 Wth75 Wnum25 Wnum50 Wnum75  
0.0 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0 1.0000000000000002 i
4.848484848484848e-06 0.8989874762786286 0.9693863129257061 0.916587185440398 0.9341868946021674 0.9517866037639368 0.9188641666143887 0.9376975661258147 0.9540843339958689 i
9.696969696969696e-06 0.7979749525572568 0.9387726258514122 0.8331743708807956 0.8683737892043345 0.9035732075278733 0.8377283332287767 0.8753951322516298 0.9081686679917377 i
1.4545454545454543e-05 0.7023952377249094 0.9085435449911521 0.7539323145414701 0.8054693913580308 0.8570064681745915 0.7605390319450519 0.8157228871467279 0.8636795584747038 i
1.9393939393939392e-05 0.6117309214112037 0.8786624411816841 0.6784638013538238 0.7451966812964439 0.811929561239064 0.6869204025630344 0.7584303366426064 0.8204811429221865 i
2.424242424242424e-05 0.5217125806793136 0.8488199016610634 0.6034894109247511 0.6852662411701884 0.7670430714156259 0.6137619769067113 0.7014357032385923 0.7774434872897534 i
2.9090909090909086e-05 0.44396777600193055 0.8197100836285267 0.5379033529085796 0.6318389298152286 0.7257745067218776 0.5493474220385908 0.6501014947366122 0.7374602701389094 i
3.393939393939394e-05 0.36622297132454706 0.7906002655959892 0.4723172948924076 0.5784116184602681 0.6845059420281286 0.48493286717046974 0.5987672862346318 0.6974770529880651 i
3.8787878787878783e-05 0.2985880600228334 0.761978444774107 0.4144356562106518 0.5302832523984702 0.6461308485862887 0.4277942798562405 0.5522507421354311 0.6601990668555581 i
4.363636363636363e-05 0.23842567860748384 0.7337173175427085 0.36224858834129003 0.4860714980750962 0.6098944078089024 0.37603358160358313 0.5092950804208929 0.6249205993018212 i
4.848484848484848e-05 0.18036879480047402 0.7055467265449817 0.31166327773660096 0.44295776067272785 0.5742522436088549 0.3259091632645072 0.467372911560618 0.590178570502329 i
5.3333333333333326e-05 0.14126138946852265 0.6781909616503031 0.2754937825139678 0.4097261755594129 0.543958568604858 0.2905112641476663 0.4347521783887162 0.5602644904910368 i
5.818181818181817e-05 0.10215398413657129 0.6508351967556238 0.23932428729133443 0.37649459044609757 0.5136648936008608 0.25511336503082527 0.40213144521681393 0.5303504104797441 i
6.303030303030302e-05 0.07420417366931177 0.6240582417517864 0.2116676906899304 0.34913120771054906 0.4865947247311677 0.22804409808507997 0.37493127205621596 0.5032220845353215 i
6.787878787878788e-05 0.052948920120867486 0.597628572682454 0.1891188332612641 0.3252887464016607 0.46145865954205734 0.20597201044199226 0.35098343490240064 0.47776521103102093 i
7.272727272727271e-05 0.033466122138081505 0.5713411353451038 0.16793487543983707 0.30240362874159266 0.43687238204334816 0.1851846291024503 0.3279124016689602 0.4527721588715814 i
7.757575757575757e-05 0.024027239027358985 0.5458596778223201 0.1544853487260993 0.2849434584248396 0.41540156812357987 0.17167725014966714 0.3098099239843111 0.430407427666353 i
8.242424242424242e-05 0.014588355916636464 0.5203782202995367 0.14103582201236153 0.2674832881080866 0.39393075420381163 0.15816987119688386 0.29170744629966217 0.40804269646112473 i
8.727272727272726e-05 0.009246519835827405 0.49559651801792004 0.13083401938135056 0.2524215189268737 0.37400901847239687 0.1476772107324537 0.27579853935884063 0.3870427075147108 i
9.212121212121211e-05 0.005877336028680388 0.47115173492649465 0.12219593575313395 0.23851453547758752 0.3548331352020411 0.1386360813920453 0.26094579610949115 0.36669981669291096 i
9.696969696969696e-05 0.0029985089827269575 0.4469372317820883 0.11398318968256729 0.22496787038240762 0.3359525510822479 0.1299611907272868 0.24642991920187945 0.34665426375623243 i
0.0001018181818181818 0.0020811089815479075 0.4236438484257582 0.10747179384260049 0.21286247870365305 0.3182531635647056 0.12275125476512794 0.23326150766121925 0.3277980623600394 i
0.00010666666666666665 0.001163708980368854 0.4003504650694279 0.10096039800263361 0.20075708702489836 0.30055377604716316 0.11554131880296908 0.22009309612055894 0.30894186096384624 i
0.0001115151515151515 0.0007533420696301759 0.3779429545705075 0.09505074519484952 0.18934814832006885 0.2836455514452882 0.10882980108933502 0.2075713609199513 0.2908699275889957 i
0.00011636363636363634 0.0005352980552654371 0.35587146481060505 0.08936933974410034 0.17820338143293524 0.26703742312177015 0.10230733857341737 0.19529491674488114 0.2730954751877582 i
0.0001212121212121212 0.000357632562079352 0.33414829765963844 0.08380529883646913 0.1672529651108589 0.2507006313852487 0.09588807466737556 0.18320281249203274 0.2555943218050872 i
0.00012606060606060605 0.00030110263242923434 0.3134700983354811 0.0785933515581922 0.15688560048395517 0.23517784940971814 0.08977840659096158 0.17166372800585017 0.2389130654781165 i
0.0001309090909090909 0.00024457270277911656 0.2927918990113236 0.07338140427991523 0.14651823585705134 0.21965506743418745 0.08366873851454756 0.1601246435196676 0.22223180915114582 i
0.00013575757575757575 0.0002180843928859184 0.2733991759820503 0.06851335729017702 0.1368086301874681 0.20510390308475923 0.07785733769855693 0.14912590543049797 0.20643437466340667 i
0.00014060606060606058 0.00020031784356730999 0.2543796557480661 0.06374515231969201 0.1272899867958167 0.1908348212719414 0.07213253060333438 0.13828404210175166 0.19089353361286396 i
0.00014545454545454543 0.00018594309002770867 0.2359149636697447 0.05911819823495696 0.1180504533798862 0.17698270852481546 0.06651526732261412 0.1276718603696447 0.1757574899044811 i
0.00015030303030303028 0.00017948252663912376 0.21874487062130332 0.05482082955030517 0.10946217657397123 0.16410352359763727 0.061148939609065846 0.11759560236302972 0.16156597332780448 i
0.00015515151515151513 0.00017302196325053883 0.20157477757286185 0.05052346086565337 0.10087389976805619 0.15122433867045904 0.055782611895517545 0.10751934435641475 0.1473744567511279 i
0.00015999999999999999 0.00017055887345864088 0.18602396998620196 0.046633911651644475 0.09309726442983031 0.13956061720801613 0.05075427902754788 0.09819980916358216 0.13442362471122515 i
0.00016484848484848484 0.00016894373261149465 0.17081664719446532 0.04283086959807495 0.08549279546353841 0.12815472132900185 0.04579764203591305 0.08904079093124889 0.1217359681791228 i
0.0001696969696969697 0.00016732859176434844 0.15632919112786378 0.039207794225789204 0.07824825985981407 0.11728872549383891 0.04102350363858512 0.08022778170615073 0.10969185213707491 i
0.00017454545454545452 0.0001657134509172021 0.14317863040794182 0.03591894269017336 0.07167217192942951 0.10742540116868567 0.036588291202112905 0.07205736063734641 0.09884288271941402 i
0.00017939393939393937 0.00016409831007005595 0.13002806968801983 0.0326300911545575 0.06509608399904494 0.0975620768435324 0.03215307876564067 0.06388693956854205 0.08799391330175306 i
0.00018424242424242422 0.0001624831692229098 0.11866508124590304 0.029788132688392942 0.05941378220756297 0.08903943172673301 0.02821756486119924 0.05675454552144303 0.07866990948114722 i
0.00018909090909090907 0.00016086802837576354 0.10755746027204416 0.027010016089292863 0.053859164150209964 0.08070831221112706 0.024353436461333654 0.04977044104887337 0.06956375788869214 i
0.00019393939393939392 0.0001592528875286173 0.0972255482193562 0.024425826720485513 0.04869240055344241 0.0729589743863993 0.020787885693650428 0.043291784750138035 0.06117705523097723 i
0.00019878787878787878 0.00015763774668147104 0.08805719954842464 0.022132528197117262 0.044107418647553055 0.06608230909798886 0.017670201374240798 0.037571300712154185 0.053869525975372555 i
0.0002036363636363636 0.0001560226058343248 0.07888885087749313 0.019839229673749025 0.039522436741663725 0.05920564380957843 0.014552517054831189 0.031850816674170376 0.04656199671976794 i
0.00020848484848484845 0.00015440746498717869 0.0713199871867041 0.017945802395416408 0.03573719732584564 0.05352859225627487 0.012218599019900316 0.027282680141915018 0.04067730365048439 i
0.0002133333333333333 0.00015279232414003243 0.06388081146727795 0.016084797109924512 0.03201680189570899 0.04794880668149347 0.009948229602629886 0.022807977191205198 0.034907975677389 i
0.00021818181818181816 0.00015117718329288625 0.05712273084925411 0.014394065599783191 0.028636954016273496 0.0428798424327638 0.00803680512467227 0.018877820317188074 0.029761941172815543 i
0.000223030303030303 0.00014956204244573996 0.05119709979961085 0.012911446481737018 0.025673330921028296 0.038435215360319575 0.006564091128096989 0.015613219759128688 0.025377709796435534 i
0.00022787878787878786 0.00014794690159859375 0.04527146874996764 0.011428827363690854 0.022709707825783115 0.03399058828787538 0.005091377131521708 0.012348619201069305 0.02099347842005554 i
0.0002327272727272727 0.0001463317607514475 0.04054257466388427 0.010245392486534654 0.02034445321231786 0.030443513938101064 0.004155800260409672 0.010149362165286478 0.017763005321926064 i
0.00023757575757575754 0.00014471661990430137 0.03584436614096911 0.009069629000170503 0.017994541380436706 0.026919453760702903 0.003233996136104386 0.00797742163007484 0.01456211576939275 i
0.0002424242424242424 0.0001431014790571551 0.03168108162463473 0.00802759651545155 0.015912091551845944 0.02379658658824034 0.002498415067214307 0.00623808526717434 0.011897092617138246 i
0.00024727272727272727 0.00014148633821000885 0.02805272111488116 0.007119295032377796 0.014097103726545584 0.02107491242071337 0.0019490570537394353 0.004931353076584988 0.009767935865162567 i
0.0002521212121212121 0.0001398711973628627 0.024445474207712946 0.006216271949950384 0.012292672702537904 0.018369073455125423 0.0014059064754450763 0.003638223388320898 0.007657702566174056 i
0.0002569696969696969 0.00013825605651571646 0.021661657801372525 0.005519106492729919 0.01089995692894412 0.01628080736515832 0.0011048458691904892 0.002875591290741455 0.0062854839336843665 i
0.0002618181818181818 0.00013664091566857026 0.018877841395032072 0.004821941035509446 0.00950724115535032 0.014192541275191197 0.0008037852629358992 0.002112959193162005 0.0049132653011946656 i
0.0002666666666666666 0.00013502577482142402 0.016475659402688945 0.004220184181788304 0.008305342588755184 0.012390500995722066 0.00059063745742524 0.0015604597407928005 0.003851119429560567 i
0.0002715151515151515 0.00013341063397427782 0.014385723749070895 0.0036964889127484323 0.007259567191522587 0.010822645470296741 0.00044941830706870546 0.0011798869981410665 0.003042669453171951 i
0.00027636363636363633 0.0001317954931271316 0.01233922475412676 0.003183652808377039 0.006235510123626946 0.009287367438876854 0.0003144841848324353 0.0008140317170215715 0.0022605119870773966 i
0.00028121212121212115 0.00013018035227998535 0.010828444549494144 0.002804746401583525 0.005479312450887065 0.008153878500190604 0.0002570654094127461 0.0006296917947996394 0.0018026288146095134 i
0.00028606060606060603 0.00012856521143283917 0.009317664344861514 0.002425839994790008 0.0047231147781471765 0.007020389561504346 0.00019964663399305623 0.00044535187257770613 0.001344745642141625 i
0.00029090909090909086 0.0001269500705856929 0.008068126096931149 0.002112244077172057 0.004097538083758421 0.006082832090344785 0.00015526347245243134 0.0003163139270223533 0.0010310956690011226 i
0.00029575757575757574 0.00012533492973854673 0.006992749153468947 0.0018421884856711468 0.003559042041603747 0.005275895597536348 0.00011957072016451598 0.00022414396591138657 0.0008136011620788758 i
0.00030060606060606056 0.0001237197888914005 0.0059567658383983604 0.0015819813012681405 0.0030402428136448805 0.004498504326021621 8.639973841868171e-05 0.00013792045390435343 0.0006091634799965341 i
0.00030545454545454544 0.00012210464804425427 0.005196537922069041 0.001390712966550451 0.0026593212850566476 0.003927929603562845 7.088115046741415e-05 9.332208562485337e-05 0.0004961235717935242 i
0.00031030303030303027 0.00012048950719710803 0.004436310005739728 0.001199444631832763 0.002278399756468418 0.0033573548811040733 5.5362562516146784e-05 4.8723717345353814e-05 0.00038308366359051543 i
0.0003151515151515151 0.00011887436634996186 0.00383870175187613 0.001048831212731504 0.001978788059113046 0.0029087449054945877 4.186139099854416e-05 2.441760663302632e-05 0.0003063166879564465 i
0.00031999999999999997 0.0001172592255028156 0.003328657931647914 0.0009201089020390901 0.0017229585785753646 0.0025258082551116393 2.944652063753012e-05 1.1038096149176311e-05 0.0002490812913979605 i
0.0003248484848484848 0.00011564408465566936 0.00284909233970163 0.0007990061484171595 0.0014823682121786496 0.00216573027594014 1.7846376143957698e-05 2.9116757561866574e-22 0.00019810601633805892 i
0.0003296969696969697 0.00011402894380852317 0.0025132098239415844 0.0007138241638417885 0.0013136193838750537 0.0019134146039083192 1.0087082168323927e-05 6.617444900424222e-24 0.0001766427426286267 i
0.0003345454545454545 0.00011241380296137695 0.0021773273081815425 0.0006286421792664183 0.0011448705555714598 0.001661098931876501 2.327788192690244e-06 3.308722450212111e-24 0.00015517946891919462 i
0.0003393939393939394 0.0001107986621142307 0.001931428133063385 0.0005659560298515193 0.001021113397588808 0.0014762707653260966 6.617444900424222e-24 2.895132143935597e-24 0.00014072753128817675 i
0.0003442424242424242 0.00010918352126708451 0.0017240932467917536 0.0005129109526482518 0.000916638384029419 0.0013203658154105865 2.0679515313825692e-24 3.308722450212111e-24 0.0001292804519764797 i
0.00034909090909090903 0.00010756838041993829 0.0015360405049433842 0.0004646864115507998 0.0008218044426816613 0.0011789224738125226 -2.5849394142282115e-24 6.203854594147708e-25 0.00011847727087606549 i
0.0003539393939393939 0.00010595323957279209 0.0014144040383306928 0.00043306593926226725 0.0007601786389517425 0.0010872913386412175 5.169878828456423e-26 -6.462348535570529e-27 0.0001098919613922926 i
0.00035878787878787874 0.00010433809872564585 0.0012927675717180026 0.000401445466973735 0.0006985528352218242 0.0009956602034699134 1.2278462217584005e-25 -6.139231108792002e-26 0.00010130665190851976 i
0.0003636363636363636 0.0001027229578784996 0.0012115614079282792 0.00037993257039094447 0.0006571421829033894 0.0009343517954158343 1.9387045606711586e-26 -1.6155871338926322e-26 9.272134242474686e-05 i
0.00036848484848484844 0.00010110781703135341 0.0011438320117462132 0.00036178886571006834 0.0006224699143887833 0.0008831509630674982 1.2116903504194741e-26 -2.4233807008389483e-27 8.413603294097405e-05 i
0.00037333333333333326 9.94926761842072e-05 0.0010833247807692753 0.00034545070233047424 0.0005914087284767413 0.0008373667546230083 6.26040014383395e-27 -4.0389678347315804e-28 7.633771015988038e-05 i
0.00037818181818181814 9.787753533706099e-05 0.0010418578035149492 0.00033387260238153303 0.0005698676694260051 0.0008058627364704771 8.077935669463161e-28 -2.524354896707238e-28 7.061417050403178e-05 i
0.00038303030303030297 9.626239448991474e-05 0.001000390826260623 0.0003222945024325918 0.0005483266103752688 0.000774358718317946 3.7865323450608567e-29 -8.519697776386927e-29 6.489063084818325e-05 i
0.00038787878787878785 9.464725364276852e-05 0.00096998170960745 0.0003134808676339389 0.0005323144816251092 0.0007511480956162796 -3.470987982972452e-29 3.1554436208840472e-30 5.916709119233463e-05 i
0.0003927272727272727 9.303211279562232e-05 0.0009423370581045656 0.00030535834912285816 0.0005176845854500939 0.0007300108217773298 -1.262177448353619e-29 -4.338734978715565e-30 5.344355153648608e-05 i
0.00039757575757575755 9.14169719484761e-05 0.0009155908577755251 0.00029746044340523835 0.0005035039148620006 0.0007095473863187628 -2.7610131682735413e-30 -4.930380657631324e-32 4.7720011880637476e-05 i
0.0004024242424242424 8.980183110132986e-05 0.0008907106714229295 0.00029002904118172976 0.0004902562512621297 0.0006904834613425295 1.4791141972893971e-31 2.9582283945787943e-31 4.199647222478894e-05 i
0.0004072727272727272 8.818669025418366e-05 0.0008658304850703337 0.0002825976389582212 0.00047700858766225866 0.0006714195363662962 -3.697785493223493e-32 6.471124613141112e-32 3.627293256894039e-05 i
0.0004121212121212121 8.657154940703745e-05 0.0008456498894732281 0.0002763411344235851 0.0004661107194401328 0.0006558803044566804 5.546678239835239e-32 -3.0814879110195774e-33 3.1765645089959604e-05 i
0.0004169696969696969 8.495640855989119e-05 0.0008262986334212091 0.0002702919647752207 0.00045562752099055013 0.0006409630772058796 1.3866695599588098e-32 2.311115933264683e-33 2.74729903480732e-05 i
0.0004218181818181818 8.334126771274499e-05 0.0008085023890162273 0.00026463154803861555 0.00044592182836448616 0.0006272121086903568 3.851859888774472e-33 -1.2518544638517033e-33 2.371691744892253e-05 i
0.0004266666666666666 8.172612686559878e-05 0.0007932978306896412 0.0002596190528216094 0.00043751197877762 0.0006154049047336305 -1.925929944387236e-34 -7.222237291452134e-35 2.085514762099826e-05 i
0.0004315151515151515 8.011098601845255e-05 0.0007780932723630546 0.00025460655760460306 0.0004291021291907536 0.0006035977007769042 -3.1296361596292583e-34 -6.018531076210112e-35 1.799337779307396e-05 i
0.0004363636363636363 7.849584517130634e-05 0.0007628887140364685 0.0002495940623875969 0.0004206922796038874 0.0005917904968201779 -3.009265538105056e-35 -1.9560225997682864e-35 1.5131607965149688e-05 i
0.00044121212121212114 7.688070432416012e-05 0.000747684155709882 0.0002445815671705906 0.00041228243001702105 0.0005799832928634516 3.4606553688208144e-35 -1.5798644075051544e-35 1.2269838137225417e-05 i
0.000446060606060606 7.526556347701391e-05 0.0007336544950721683 0.00023986279637580252 0.0004044600292745911 0.0005690572621733797 1.88079096131566e-36 -5.64237288394698e-37 1.0016194397735013e-05 i
0.00045090909090909084 7.365042262986767e-05 0.0007212144018958705 0.00023554141744636838 0.0003974324122628691 0.0005593234070793698 -3.009265538105056e-36 7.052966104933725e-38 8.585309483772875e-06 i
0.0004557575757575757 7.203528178272145e-05 0.0007087743087195725 0.00023122003851693422 0.00039040479525114696 0.0005495895519853597 -1.6456920911512025e-37 8.816207631167156e-38 7.154424569810725e-06 i
0.00046060606060606055 7.042014093557524e-05 0.0006989604574360487 0.0002275552200606936 0.00038469029918581195 0.0005418253783109303 -1.8220162437745456e-37 5.583598166405866e-38 5.72353965584859e-06 i
0.0004654545454545454 6.880500008842901e-05 0.0006892848294100391 0.00022392495741883152 0.0003790449147492341 0.0005341648720796366 -7.934586868050441e-38 2.938735877055719e-39 4.292654741886454e-06 i
0.00047030303030303025 6.718985924128279e-05 0.0006796092013840295 0.00022029469477696947 0.00037339953031265615 0.0005265043658483428 -3.3795462586140766e-38 -3.6734198463196485e-40 2.861769827924303e-06 i
0.0004751515151515151 6.557471839413656e-05 0.0006699335733580202 0.00021666443213510747 0.0003677541458760784 0.0005188438596170493 -3.5264830524668625e-38 2.938735877055719e-39 1.4308849139621673e-06 i
0.00047999999999999996 6.395957754699034e-05 0.0006602579453320105 0.0002130341694932454 0.0003621087614395004 0.0005111833533857555 0.0 0.0 1.5998487989286913e-20 i


==> pgfFigures/pgfFiles/checkW_bimodal240_80_3D.pgf <==
 # Curve (r ; W80 ; W240 ; Wth25 ; Wth50 ; Wth75 ; Wnum25 ; Wnum50 ; Wnum75 ; 100 points.)
r W80 W240 Wth25 Wth50 Wth75 Wnum25 Wnum50 Wnum75  
0.0 1.0 1.0000000000000002 1.0 1.0 1.0000000000000002 1.0000000000000002 1.0000000000000002 1.0000000000000002 i
4.848484848484848e-06 0.885090362201976 0.9669687262827962 0.9055599532221811 0.926029544242386 0.9464991352625911 0.9082868369646362 0.9293001574024222 0.9472771741471242 i
9.696969696969696e-06 0.7701807244039522 0.9339374525655919 0.8111199064443622 0.8520590884847721 0.892998270525182 0.8165736739292728 0.8586003148048438 0.8945543482942477 i
1.4545454545454543e-05 0.663333917137621 0.9014113398664997 0.7228532728198407 0.7823726285020604 0.84189198418428 0.7305894961273997 0.7916901931706475 0.8439874410543319 i
1.9393939393939392e-05 0.5637820517809166 0.8693422776123652 0.6401721082387787 0.7165621646966409 0.792952221154503 0.6497886859177338 0.7282088666937961 0.7953711268451896 i
2.424242424242424e-05 0.4651381564185185 0.8373209437057598 0.5581838532403288 0.6512295500621392 0.7442752468839495 0.5696259726432013 0.6651463570601072 0.7469799180354677 i
2.9090909090909086e-05 0.38374569094793903 0.8062064484022078 0.4893608803115062 0.5949760696750734 0.7005912590386406 0.5015871011362236 0.6100413674465041 0.7028657118147268 i
3.393939393939394e-05 0.3023532254773598 0.7750919530986553 0.4205379073826837 0.5387225892880075 0.6569072711933315 0.43354822962924633 0.5549363778329 0.6587515055939855 i
3.8787878787878783e-05 0.23385411155579267 0.7445133381204599 0.36151891819695947 0.48918372483812633 0.6168485314792931 0.3749471469539045 0.5059956341226249 0.6179623778915021 i
4.363636363636363e-05 0.17488486617045157 0.7143308086001364 0.3097463517778728 0.44460783738529397 0.5794693229927151 0.3233218212410755 0.4616110721669836 0.5796309169199041 i
4.848484848484848e-05 0.11845242144985417 0.6842477906901899 0.2599012637599381 0.40135010607002203 0.542798948380106 0.27361212833662824 0.418486450743353 0.5419947800671286 i
5.3333333333333326e-05 0.08485118271195032 0.6550603772736423 0.22740348135237332 0.36995577999279633 0.5125080786332193 0.24114313070761637 0.38670129410782234 0.5106165602837548 i
5.818181818181817e-05 0.05124994397404636 0.6258729638570941 0.1949056989448083 0.33856145391557024 0.4822172088863322 0.20867413307860427 0.35491613747229134 0.47923834050038067 i
6.303030303030302e-05 0.0307937547837503 0.5973079134680408 0.17242229445482293 0.3140508341258956 0.45567937379696816 0.18598413278531717 0.3296493048634476 0.45153889788634316 i
6.787878787878788e-05 0.018224595322019078 0.5691162808954839 0.1559475167153853 0.2936704381087515 0.4313933595021177 0.16916153089346495 0.30829346667061647 0.42604672157390766 i
7.272727272727271e-05 0.007142619905235887 0.5410817929100571 0.1406274131564412 0.2741122064076465 0.40759699965885177 0.1533805441487427 0.28770987837275047 0.40105658439525405 i
7.757575757575757e-05 0.004488020743158156 0.5139377909183622 0.13185046328695918 0.2592129058307602 0.3865753483745612 0.14350204323775617 0.2715023728130193 0.3789113356413643 i
8.242424242424242e-05 0.0018334215810804281 0.4867937889266677 0.12307351341747724 0.24431360525387405 0.3655536970902709 0.13362354232676962 0.25529486725328815 0.3567660868874743 i
8.727272727272726e-05 0.0007377618937988521 0.4604020318914769 0.11565382939321836 0.23056989689263788 0.3454859643920574 0.12508753702813424 0.24038090383754573 0.335859854683353 i
9.212121212121211e-05 0.0003927026943820969 0.43437246687238046 0.10888764373888168 0.21738258478338127 0.3258775258278809 0.11719791850581596 0.22608975700964948 0.3155501860031936 i
9.696969696969696e-05 0.00010891700417879532 0.4085851331880974 0.10222797105015845 0.2043470250961381 0.30646607914211776 0.10945982740839443 0.2120044376291808 0.295544090267591 i
0.0001018181818181818 7.022535082931219e-05 0.3837667248430686 0.09599435022388914 0.19191847509694895 0.2878425999700088 0.10232784601056025 0.19874242803842235 0.27675228631021503 i
0.00010666666666666665 3.1533697479828916e-05 0.35894831649803943 0.08976072939761973 0.17948992509775963 0.26921912079789956 0.09519586461272607 0.18548041844766386 0.25796048235283897 i
0.0001115151515151515 1.604824258245613e-05 0.3351586019469609 0.08380168666867707 0.16758732509477167 0.25137296352086624 0.08845281776160986 0.17292184284902365 0.24027858031453442 i
0.00011636363636363634 9.365138822090858e-06 0.31175908159358784 0.07794679425251352 0.15588422336620497 0.23382165247989642 0.08185729780752479 0.1606300870404977 0.22301767555587793 i
0.0001212121212121212 4.00106869863975e-06 0.2887633078290792 0.07219382775879378 0.14438365444888893 0.2165734811389841 0.07540268816616597 0.1485956982427375 0.20615978050007705 i
0.00012606060606060605 2.594099485931268e-06 0.2669787738311653 0.06674663903240577 0.13349068396532562 0.20023472889824545 0.06937080946298622 0.13733341047727546 0.1905109145528433 i
0.0001309090909090909 1.1871302732227858e-06 0.2451942398332512 0.061299450306017716 0.12259771348176221 0.1838959766575067 0.06333893075980652 0.12607112271181337 0.17486204860560967 i
0.00013575757575757575 5.97961915401105e-07 0.22484832830216392 0.05621253054697753 0.11242446313203966 0.1686363957171018 0.05774466393922399 0.1156884561748888 0.16056630789841908 i
0.00014060606060606058 2.462196122239865e-07 0.20492008135821993 0.05123020500426415 0.10246016378891608 0.153690122573568 0.05227744572971811 0.10556116354302347 0.14666341000285404 i
0.00014545454545454543 -7.444625512977249e-24 0.18564573936503326 0.046411434841258314 0.09282286968251663 0.13923430452377494 0.0470041894190319 0.09578965268503843 0.13328000114573052 i
0.00015030303030303028 -9.305781891221561e-25 0.16789717559028067 0.04197429389757017 0.08394858779514033 0.1259228816927105 0.042183510872258405 0.08684829929944077 0.12110873337830394 i
0.00015515151515151513 4.1359030627651384e-25 0.15014861181552805 0.03753715295388201 0.07507430590776402 0.11261145886164603 0.03736283232548487 0.07790694591384308 0.10893746561087743 i
0.00015999999999999999 5.169878828456423e-26 0.13443520006844173 0.03360880001711043 0.06721760003422086 0.1008264000513313 0.033117592764660614 0.07000185036294955 0.09823753763368887 i
0.00016484848484848484 6.139231108792002e-26 0.11915348723631482 0.029788371809078704 0.05957674361815741 0.08936511542723612 0.02899441601903771 0.06231656708002358 0.08784971203624774 i
0.0001696969696969697 -4.8467614016778965e-27 0.10477972644710329 0.026194931611775822 0.052389863223551644 0.07858479483532746 0.025130823419137707 0.05505875121523626 0.07809487317646359 i
0.00017454545454545452 4.0389678347315804e-28 0.0920921623090204 0.0230230405772551 0.0460460811545102 0.0690691217317653 0.021749315661294535 0.04859480341270643 0.06951558111518531 i
0.00017939393939393937 2.069971015299935e-27 0.07940459817093745 0.019851149542734363 0.039702299085468726 0.05955344862820309 0.018367807903451373 0.04213085561017662 0.06093628905390702 i
0.00018424242424242422 5.679798517591285e-28 0.06910818768335097 0.017277046920837744 0.03455409384167549 0.05183114076251323 0.015623072065143764 0.03671820904185557 0.05376524991933495 i
0.00018909090909090907 2.524354896707238e-29 0.059153370574406894 0.014788342643601723 0.029576685287203447 0.04436502793080517 0.012969303643912673 0.031455748364135776 0.04679538977429235 i
0.00019393939393939392 1.9721522630525295e-29 0.0502074961657369 0.012551874041434225 0.02510374808286845 0.03765562212430268 0.010582305029921451 0.026655092759718516 0.04044701344189293 i
0.00019878787878787878 -1.9721522630525295e-30 0.04277503580747814 0.010693758951869536 0.02138751790373907 0.032081276855608604 0.008595461126790044 0.02254714476525509 0.03503086282845831 i
0.0002036363636363636 -5.9164567891575885e-31 0.03534257544921944 0.00883564386230486 0.01767128772460972 0.02650693158691458 0.006608617223658647 0.018439196770791665 0.029614712215023715 i
0.00020848484848484845 3.2047474274603605e-31 0.02990756803911096 0.00747689200977774 0.01495378401955548 0.02243067602933322 0.00521447997771053 0.015336443934540209 0.025511556948843304 i
0.0002133333333333333 8.011868568650901e-32 0.0246345162734471 0.006158629068361775 0.01231725813672355 0.018475887205085327 0.003868400028290791 0.012315193408414058 0.021514860764872683 i
0.00021818181818181816 -1.232595164407831e-32 0.020165384706850333 0.005041346176712583 0.010082692353425167 0.015124038530137749 0.002770301844414075 0.00973085480962625 0.018058671711790937 i
0.000223030303030303 9.244463733058732e-33 0.016678822272446686 0.0041697055681116715 0.008339411136223343 0.012509116704335015 0.0019752924850899483 0.007680519677585308 0.015263102485351156 i
0.00022787878787878786 6.7407548053553255e-34 0.01319225983804304 0.00329806495951076 0.00659612991902152 0.00989419487853228 0.0011802831257658217 0.005630184545544369 0.012467533258911374 i
0.0002327272727272727 7.703719777548943e-34 0.011041800310609855 0.0027604500776524637 0.005520900155304927 0.008281350232957391 0.0008106037736801022 0.0044406974057157305 0.01058476023574383 i
0.00023757575757575754 9.62964972193618e-35 0.008925599832073342 0.0022313999580183355 0.004462799916036671 0.006694199874055007 0.0004518303192158814 0.003273283291328432 0.008725392243429407 i
0.0002424242424242424 -3.159728815010309e-35 0.0072753822451511125 0.0018188455612877781 0.0036376911225755562 0.0054565366838633346 0.00022555842463901232 0.002392512512196611 0.007180643914027635 i
0.00024727272727272727 3.385423730368188e-36 0.0060911475498431795 0.0015227868874607949 0.0030455737749215898 0.004568360662382385 0.00013178808994949946 0.0017983850683202735 0.005950515247538507 i
0.0002521212121212121 3.667542374565537e-36 0.004918213438212061 0.0012295533595530152 0.0024591067191060303 0.0036886600786590453 3.9971303899352034e-05 0.0012121059950485986 0.004731816187136043 i
0.0002569696969696969 1.316553672920962e-36 0.004186002089976484 0.001046500522494121 0.002093001044988242 0.003139501567482363 2.43429147844334e-05 0.0009319133753585908 0.003958871764112948 i
0.0002618181818181818 1.5869173736100881e-37 0.003453790741740902 0.0008634476854352255 0.001726895370870451 0.0025903430563056764 8.71452566951458e-06 0.0006517207556685805 0.0031859273410898455 i
0.0002666666666666666 2.644862289350147e-38 0.002863983366338519 0.0007159958415846298 0.0014319916831692595 0.0021479875247538893 1.3080282194008096e-06 0.00045103734039709967 0.002580736623367038 i
0.0002715151515151515 2.204051907791789e-39 0.0023906883323451147 0.0005976720830862787 0.0011953441661725574 0.001793016249258836 6.285330404912957e-07 0.00031540691055895984 0.0021127989372535573 i
0.00027636363636363633 -1.4693679385278594e-39 0.0019328235806221805 0.0004832058951555451 0.0009664117903110903 0.0014496176854666353 4.963083675318166e-24 0.0001862271962862938 0.0016593295194293842 i
0.00028121212121212115 -9.183549615799121e-40 0.0016652656435683264 0.0004163164108920816 0.0008326328217841632 0.0012489492326762449 1.075334796318936e-23 0.0001366063073211213 0.0013843020771732745 i
0.00028606060606060603 5.739718509874451e-41 0.0013977077065144713 0.0003494269266286178 0.0006988538532572356 0.0010482807798858533 -1.8611563782443123e-24 8.698541835594823e-05 0.0011092746349171622 i
0.00029090909090909086 6.026704435368173e-41 0.0012015428686893963 0.0003003857171723491 0.0006007714343446982 0.0009011571515170473 -5.169878828456423e-26 5.4235631638934114e-05 0.0009024826741876262 i
0.00029575757575757574 -7.174648137343064e-43 0.0010529734303501748 0.0002632433575875437 0.0005264867151750874 0.0007897300727626311 -1.4863401631812216e-25 3.273324642069246e-05 0.0007411810344758072 i
0.00030060606060606056 2.8698592549372254e-42 0.0009119654119711712 0.0002279913529927928 0.0004559827059855856 0.0006839740589783783 3.2311742677852644e-27 1.3215696761057716e-05 0.0005880666749614824 i
0.00030545454545454544 1.1210387714598537e-42 0.0008238873333136905 0.00020597183332842262 0.00041194366665684524 0.0006179154999852678 -7.270142102516845e-27 7.591996011671438e-06 0.0004922632768296138 i
0.00031030303030303027 2.0178697886277366e-43 0.0007358092546562111 0.00018395231366405277 0.00036790462732810554 0.0005518569409921583 1.0097419586828951e-27 1.9682952622852204e-06 0.0003964598786977461 i
0.0003151515151515151 7.847271400218976e-44 0.0006635021376300422 0.00016587553440751055 0.0003317510688150211 0.0004976266032225316 -5.553580772755923e-28 -7.77549775799846e-23 0.00032586189840771496 i
0.00031999999999999997 -5.605193857299268e-45 0.0005996870768668867 0.00014992176921672167 0.00029984353843344333 0.000449765307650165 -2.524354896707238e-28 -1.613002194478404e-23 0.00026883606618636466 i
0.0003248484848484848 1.7516230804060213e-45 0.0005380822773228718 0.00013452056933071794 0.0002690411386614359 0.0004035617079921538 -1.5777218104420236e-29 1.8611563782443123e-24 0.00021506070640163165 i
0.0003296969696969697 -3.503246160812043e-46 0.0004868972806690906 0.00012172432016727265 0.0002434486403345453 0.0003651729605018179 2.3665827156630354e-30 5.428372769879244e-25 0.00017660900238952116 i
0.0003345454545454545 8.758115402030107e-47 0.00043571228401531 0.0001089280710038275 0.000217856142007655 0.0003267842130114825 -5.9164567891575885e-31 -8.401053096241687e-26 0.00013815729837741105 i
0.0003393939393939394 -1.0400262039910752e-46 0.0003915070596324989 9.787676490812472e-05 0.00019575352981624945 0.00029363029472437416 7.888609052210118e-31 -3.2311742677852644e-27 0.00010563628091632085 i
0.0003442424242424242 -1.2316099784104838e-47 0.00035029316622296123 8.757329155574031e-05 0.00017514658311148062 0.00026271987466722094 3.3280069439011436e-31 2.0194839173657902e-27 7.565698626281126e-05 i
0.00034909090909090903 -1.8816263559049057e-47 0.00031050015502572816 7.762503875643204e-05 0.00015525007751286408 0.00023287511626929612 1.0477058897466563e-31 4.0389678347315804e-27 4.905036225782138e-05 i
0.0003539393939393939 -1.7105694144590052e-48 0.00027560129367087727 6.890032341771932e-05 0.00013780064683543863 0.00020670097025315796 4.622231866529366e-33 2.0194839173657902e-28 3.4060714931066445e-05 i
0.00035878787878787874 1.924390591266381e-49 0.00024070243231602697 6.017560807900674e-05 0.00012035121615801349 0.00018052682423702024 -7.703719777548943e-34 -1.262177448353619e-29 1.907106760431166e-05 i
0.0003636363636363636 1.817480002862693e-49 0.00021078912258329756 5.269728064582439e-05 0.00010539456129164878 0.00015809184193747318 -3.851859888774472e-34 -6.310887241768094e-29 1.0680123720312848e-05 i
0.00036848484848484844 6.14735883321205e-50 0.00018253766339127586 4.5634415847818966e-05 9.126883169563793e-05 0.00013690324754345688 -4.574083617919685e-34 -6.310887241768095e-30 4.4887476505663065e-06 i
0.00037333333333333326 2.405488239082976e-50 0.0001557486326750763 3.8937158168769074e-05 7.787431633753815e-05 0.00011681147450630722 -2.046300565911438e-34 -2.7610131682735413e-30 -1.9852334701272664e-22 i
0.00037818181818181814 8.352389719038111e-52 0.00013281509521331726 3.3203773803329315e-05 6.640754760665863e-05 9.961132140998794e-05 -4.2129717533470784e-35 -3.4512664603419266e-31 -1.9852334701272664e-23 i
0.00038303030303030297 8.352389719038111e-52 0.00010988155775155841 2.7470389437889603e-05 5.4940778875779207e-05 8.241116831366881e-05 -4.137740114894452e-36 8.628166150854817e-32 -6.617444900424222e-24 i
0.00038787878787878785 2.8189315301753626e-52 9.173414984703589e-05 2.2933537461758972e-05 4.5867074923517944e-05 6.880061238527692e-05 5.64237288394698e-37 7.087422195345028e-32 1.4475660719677984e-24 i
0.0003927272727272727 -7.83036536159823e-54 7.478327433182286e-05 1.8695818582955715e-05 3.739163716591143e-05 5.6087455748867146e-05 3.291384182302405e-37 -1.5407439555097887e-33 0.0 i
0.00039757575757575755 -1.6965791616796164e-53 5.8804581382923284e-05 1.4701145345730821e-05 2.9402290691461642e-05 4.4103436037192465e-05 1.88079096131566e-37 4.237045877651919e-33 2.5849394142282115e-25 i
0.0004024242424242424 -4.73084573929893e-54 4.484503684098311e-05 1.1211259210245778e-05 2.2422518420491556e-05 3.363377763073733e-05 2.0571151139390031e-38 2.8888949165808538e-34 5.169878828456423e-26 i
0.0004072727272727272 -1.672109269924622e-54 3.088549229904294e-05 7.721373074760735e-06 1.544274614952147e-05 2.3164119224282204e-05 7.346839692639297e-39 5.296307347064899e-34 4.0389678347315804e-26 i
0.0004121212121212121 6.117472938748617e-56 2.3141268779347392e-05 5.785317194836848e-06 1.1570634389673696e-05 1.7355951584510542e-05 -2.0203809154758067e-39 1.2037062152420224e-35 3.2311742677852644e-27 i
0.0004169696969696969 6.6272623503110015e-56 1.649386661651874e-05 4.123466654129685e-06 8.24693330825937e-06 1.2370399962389055e-05 -1.2397791981328814e-39 3.009265538105056e-36 -1.5146129380243427e-28 i
0.0004218181818181818 8.921314702341733e-57 1.0469658406455186e-05 2.6174146016137965e-06 5.234829203227593e-06 7.85224380484139e-06 1.6071211827648462e-40 -2.633107345841924e-36 5.048709793414476e-29 i
0.0004266666666666666 -2.5489470578119236e-57 5.484106784333702e-06 1.3710266960834255e-06 2.742053392166851e-06 4.1130800882502765e-06 -5.739718509874451e-42 0.0 4.733165431326071e-29 i
0.0004315151515151515 -2.3896378666986784e-58 4.985551622121596e-07 1.246387905530399e-07 2.492775811060798e-07 3.7391637165911966e-07 -1.2914366647217514e-41 -2.350988701644575e-38 -2.0510383535746307e-29 i
0.0004363636363636363 2.190501377807122e-58 -2.3161057151484775e-23 -5.790264287871194e-24 -1.1580528575742387e-23 -1.737079286361358e-23 2.6904930515036488e-42 -5.877471754111438e-38 -4.338734978715565e-30 i
0.00044121212121212114 3.43510443337935e-58 -2.5229008682867344e-23 -6.307252170716836e-24 -1.2614504341433672e-23 -1.8921756512150508e-23 -5.829401611591239e-43 -5.877471754111438e-38 -2.1693674893577825e-30 i
0.000446060606060606 3.2359679444877937e-59 -3.825710333057753e-24 -9.564275832644382e-25 -1.9128551665288765e-24 -2.8692827497933147e-24 -1.1210387714598537e-43 -3.6734198463196485e-39 -1.232595164407831e-31 i
0.00045090909090909084 7.46761833343337e-60 2.0679515313825692e-25 5.169878828456423e-26 1.0339757656912846e-25 1.550963648536927e-25 -1.1210387714598537e-44 9.183549615799121e-40 3.697785493223493e-32 i
0.0004557575757575757 -4.667261458395856e-61 2.003328046026864e-25 5.00832011506716e-26 1.001664023013432e-25 1.502496034520148e-25 -9.80908925027372e-45 8.724372135009165e-40 3.0814879110195774e-33 i
0.00046060606060606055 -1.9446922743316068e-61 5.977672395402739e-26 1.4944180988506848e-26 2.9888361977013695e-26 4.4832542965520543e-26 -3.853570776893247e-45 1.1479437019748901e-40 8.859277744181285e-33 i
0.0004654545454545454 5.83407682299482e-62 -4.0389678347315804e-27 -1.0097419586828951e-27 -2.0194839173657902e-27 -3.0292258760486853e-27 -5.254869241218064e-46 -5.739718509874451e-42 7.703719777548943e-34 i
0.00047030303030303025 -3.8893845486632136e-62 -2.0194839173657902e-27 -5.048709793414476e-28 -1.0097419586828951e-27 -1.5146129380243427e-27 6.130680781421075e-46 1.7219155529623352e-41 0.0 i
0.0004751515151515151 -3.8893845486632136e-62 9.693522803355793e-27 2.4233807008389483e-27 4.8467614016778965e-27 7.270142102516845e-27 1.0509738482436128e-45 2.2958874039497803e-41 1.1555579666323415e-33 i
0.00047999999999999996 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 i


==> pgfFigures/pgfFiles/comparisonW_240mm.pgf <==
 # Curve (r ; data ; W_exp4 ; W_exp10 ; W_exp20 ; W_spline ; 50 points.)
r data W_exp4 W_exp10 W_exp20 W_spline  
0.0 1.0 0.9997083734078136 0.9963167446318413 0.9996193126381745 1.0000000000000002 i
4.89795918367347e-05 0.6806231074076395 0.683888448222504 0.6444613000450448 0.6479630487217493 0.6806231074076395 i
9.79591836734694e-05 0.40663190349695655 0.44903902336686485 0.39429611385288155 0.39782088317272724 0.40663190349695655 i
0.0001469387755102041 0.18912947621206852 0.27757920826608995 0.2213784703643284 0.22480671569803684 0.1891294762120685 i
0.0001959183673469388 0.05379079310467935 0.15530129792779232 0.1062538486725444 0.10951698638837115 0.05379079310467935 i
0.00024489795918367346 0.007112851031626085 0.07077901528941764 0.03356941061900897 0.036641075687384714 0.007112851031626084 i
0.0002938775510204082 0.0007270629860318543 0.014872973860690305 -0.008671319682186155 -0.005785308215365607 0.0007270629860318541 i
0.0003428571428571429 8.681280530677017e-05 -0.01968184698925768 -0.02973330572411469 -0.027005027710970346 8.681280530677014e-05 i
0.0003918367346938776 3.3358624261397862e-06 -0.0386195303752075 -0.03667223228897143 -0.03406097889518378 3.3358624261397905e-06 i
0.00044081632653061224 0.0 -0.04642851410200422 -0.03476949082779867 -0.03222980941249887 2.2234614865425384e-21 i
0.0004897959183673469 0.0 -0.046588038297642236 -0.027893129125033056 -0.02538134347076948 3.044024654195142e-22 i
0.0005387755102040817 0.0 -0.041763617517510454 -0.01879611101507806 -0.01627523439233869 -2.0514079191315086e-22 i
0.0005877551020408164 0.0 -0.033968194574960364 -0.009361616243367623 -0.00680469794880878 -3.8050308177439273e-23 i
0.000636734693877551 0.0 -0.024694601866855237 -0.0008037134192448998 0.001804257543270182 -3.9291079096268815e-24 i
0.0006857142857142858 0.0 -0.015024078661845412 0.0061694681094408566 0.008830926449917344 2.0679515313825692e-24 i
0.0007346938775510205 0.0 -0.005714847285567262 0.011223983580762823 0.013929213905335306 -3.101927297073854e-25 i
0.0007836734693877551 0.0 0.0027258818539550585 0.014294549959053882 0.017022960331615877 -1.550963648536927e-25 i
0.0008326530612244898 0.0 0.009983643392612153 0.01550084349496217 0.018222872705514703 -1.6155871338926322e-27 i
0.0008816326530612245 0.0 0.01588981028413272 0.015081872280411801 0.017761327842073626 2.8272774843121063e-27 i
0.0009306122448979593 0.0 0.02038405439038726 0.013345250729052792 0.015941891334271926 9.087677628146056e-28 i
0.0009795918367346938 0.0 0.023484507255101768 0.010628694187658995 0.013100890772577145 1.6155871338926322e-27 i
0.0010285714285714286 0.0 0.02526422901298987 0.007271472980569628 0.009578804912933947 1.7670484276950664e-28 i
0.0010775510204081634 0.0 0.025832825434180855 0.003593925615028581 0.005699591513550927 -6.468659422812297e-29 i
0.001126530612244898 0.0 0.025322248589398914 -0.00011656111961144645 0.0017563842116281592 -1.4199496293978212e-29 i
0.0011755102040816327 0.0 0.02387598107301159 -0.003614434662004841 -0.0019977494675700314 -1.3805065841367707e-30 i
0.0012244897959183675 0.0 0.02164094185780207 -0.006700827540036867 -0.0053550746360784265 8.628166150854817e-31 i
0.001273469387755102 0.0 0.018761567700520846 -0.009225292163080214 -0.00815537742279915 2.2803010541544873e-31 i
0.0013224489795918368 0.0 0.015375621000433885 -0.01108517385990027 -0.010285813242997932 6.162975822039155e-32 i
0.0013714285714285716 0.0 0.011611356053784046 -0.012223240042061432 -0.011679018605640577 -1.771855548836257e-32 i
0.0014204081632653062 0.0 0.007585743229991948 -0.01262406824843509 -0.012309977006294659 -4.622231866529366e-33 i
0.001469387755102041 0.0 0.0034035068323143847 -0.01230959895455541 -0.012192034545551064 -5.296307347064899e-34 i
0.0015183673469387755 0.0 -0.0008432209094815235 -0.011334177779751544 -0.011372381509387354 -3.1296361596292583e-34 i
0.0015673469387755103 0.0 -0.005074788612151161 -0.00977934381874235 -0.009927249957051746 -7.824090399073146e-35 i
0.001616326530612245 0.0 -0.009223584260509732 -0.007748564284362657 -0.007957022387994783 2.256949153578792e-35 i
0.0016653061224489796 0.0 -0.013233364192371866 -0.005362068799403374 -0.005581401115014373 2.068870057447226e-36 i
0.0017142857142857144 0.0 -0.017058431717272168 -0.002751898036695621 -0.002934750577863632 5.64237288394698e-37 i
0.001763265306122449 0.0 -0.020662726936736767 -5.724973817322615e-05 -0.00016169425467005267 6.935416669851496e-37 i
0.0018122448979591838 0.0 -0.02401887501528677 0.0025798206414542335 0.0025869770220579014 7.640713280344869e-38 i
0.0018612244897959185 0.0 -0.027107228560798287 0.0050183082466155335 0.005158048562758921 1.4693679385278594e-38 i
0.001910204081632653 0.0 -0.029914930444206792 0.007121756323869021 0.007399256345958172 1.1020259538958945e-38 i
0.0019591836734693877 0.0 -0.032435015928629955 0.008761336322670845 0.009162284409390153 8.265194654219209e-40 i
0.0020081632653061224 0.0 -0.034665567058409064 0.009818514255787392 0.010305386771418235 6.428484731059385e-40 i
0.002057142857142857 0.0 -0.036608927603470676 0.010187314825351734 0.010695643053342254 -5.739718509874451e-41 i
0.002106122448979592 0.0 -0.03827098323362788 0.009776200662990675 0.010210862572909376 8.609577764811676e-42 i
0.0021551020408163268 0.0 -0.03966050881933048 0.00850958823800241 0.00874115571008893 -1.793662034335766e-42 i
0.0022040816326530615 0.0 -0.04078858265986263 0.006329024850799669 0.006190194109878088 -3.049225458370802e-42 i
0.002253061224489796 0.0 -0.04166806589490091 0.0031940529099081516 0.0024761830215012104 8.519894663094888e-43 i
0.0023020408163265307 0.0 -0.04231314425092549 -0.0009172113985229653 -0.0024674300179405853 1.1210387714598537e-43 i
0.0023510204081632654 0.0 -0.04273892851970906 -0.006007757720372099 -0.008691485677398969 -4.484155085839415e-43 i
0.0024000000000000002 0.0 -0.042961109687688515 -0.012061592412695887 -0.01623085827564008 0.0 i


==> pgfFigures/pgfFiles/fitResult2D_160_80mm.pgf <==
 # Curve (f ; bi25 ; mono25 ; bi50 ; mono50 ; bi75 ; mono75 ; 90 points.)
f bi25 mono25 bi50 mono50 bi75 mono75  
2024307.2509766365 -0.37301086750457674 -1.7397501351288571 0.4610695554132219 -0.759212146188191 0.16773352490890459 0.2648472527796599 i
2180023.193359455 -0.06418037397842258 -1.4351467820835482 0.8719099048030233 -0.33562740474924113 0.6177494508913429 0.7621057281982343 i
2335739.135742273 0.2638342442983103 -1.089097695744111 1.283150349759423 0.11515392744746328 1.0884308688069706 1.269482235423315 i
2491455.0781250913 0.6119526002510598 -0.7049808377102044 1.7003197302158133 0.5936279486805186 1.5818508661388198 1.7914643545379267 i
2647171.0205079094 0.9808560037660627 -0.28527912346808526 2.127444126616135 1.1000819894326395 2.099434798634637 2.3312342626365212 i
2802886.9628907274 1.3710593705567131 0.1681255662213056 2.5675112005964813 1.6346377068617877 2.642140872052448 2.891054362005793 i
2958602.905273546 1.7829553505362032 0.6537600021053201 3.0227714618011343 2.1972787131339984 3.210575038250479 3.472517959169223 i
3114318.847656364 2.2168414917963273 1.170429987289249 3.4949387718224747 2.7878683706256933 3.805065056920403 4.076716206628603 i
3270034.790039182 2.6729366893834143 1.717130493695606 3.985327371176267 3.4061615354368833 4.4257087131863795 4.704352333667075 i
3425750.7324220007 3.1513906355637626 2.292981497260547 4.494948548961126 4.0518129168896255 5.072405585864312 5.355822695386356 i
3581466.674804819 3.65228852168208 2.8971806429299023 5.024581846424787 4.724384059656621 5.744878511059772 6.031277480152565 i
3737182.617187637 4.175652341702815 3.5289669269831623 5.574830788632368 5.423350555478764 6.4426889498611475 6.730669946359586 i
3892898.559570455 4.721439541023527 4.18759138381987 6.146170117831372 6.148110807958508 7.1652492572528725 7.453800616851773 i
4048614.501953273 5.289539280197894 4.872291789500802 6.738989472952602 6.897997369168347 7.911833984692964 8.200361184510626 i
4204330.444336091 5.879766139504005 5.582268924099583 7.353636796660009 7.672291379072248 8.681591541433875 8.969981393435805 i
4360046.38671891 6.491850613691833 6.316662154205747 7.990462913951415 8.470239759023348 9.473556517922924 9.762280298639938 i
4515762.329101728 7.125425219920719 7.074522175159383 8.649866172501715 9.291073281803696 10.286661458933146 10.576920461600537 i
4671478.271484546 7.780004532154301 7.854778918018132 9.332332238082161 10.134021212449458 11.119744614068201 11.413659174896422 i
4827194.213867364 8.45495718201562 8.656203243358343 10.038458777209112 10.998314811880372 11.97154711463102 12.272384301482624 i
4982910.156250183 9.149468292853577 9.477362668939106 10.768948184418093 11.883168071536877 12.840689543391559 13.15311411819577 i
5138626.098633001 9.862492686180879 10.31657470264936 11.524545526865033 12.787721112763538 13.725615353274243 14.055932778772554 i
5294342.041015819 10.592703355778031 11.171866856129046 12.305897556414333 13.71093276376811 14.624489780399431 14.980830589341872 i
5450057.983398637 11.338446393795335 12.04095952919643 13.113318210753217 14.651418089359408 15.535051503218924 15.927428975690466 i
5605773.925781455 12.097721176527049 12.921293844532242 13.946472195066054 15.607247086181715 16.454432906882044 16.89460127841145 i
5761489.868164274 12.868208606851576 13.810125499385927 14.804029917920886 16.575749553567366 17.378990722349855 17.88005184868409 i
5917205.810547092 13.647363996270364 14.704691447238911 15.68338934908003 17.55339549818989 18.30421038338274 18.879969863035196 i
6072921.75292991 14.43257108589346 15.60242791025191 16.58057532391232 18.535820316174693 19.22474676381055 19.888896418970628 i
6228637.695312728 15.221325735265129 16.50118705676557 17.49039000357933 19.518026345608796 20.134629569032278 20.89990209906159 i
6384353.637695546 16.011398355701715 17.399386531983318 18.406803957114768 20.494728139748457 21.02760368309682 21.905069981116227 i
6540069.580078364 16.800928951158866 18.29604582829162 19.323487072307316 21.460752955501253 21.89752462252151 22.896165442375803 i
6695785.522461182 17.58843752473401 19.19070875220216 20.23433425144445 22.41139441603762 22.738717089579477 23.865314363128935 i
6851501.464844001 18.372767570103317 20.08329484605101 21.1338642958913 23.342650876317784 23.54623449931497 24.80553541725086 i
7007217.40722682 19.153000699429597 20.973940015335632 22.017438547943847 24.251334782233815 24.316006057289364 25.711054235286785 i
7162933.349609638 19.928378984502686 21.862874305552186 22.881315160872035 25.135083038724126 25.044896766288005 26.577413727952855 i
7318649.291992456 20.698256056742405 22.75035764937138 23.722594715067657 25.99231538441126 25.730720669651138 27.401446389962654 i
7474365.234375274 21.462080792818803 23.63666992735989 24.539118749774154 26.82218180526348 26.372242097733725 28.18118364290466 i
7630081.176758092 22.219406268839613 24.52213855301684 25.329367242261224 27.62452350260109 26.96918476745487 28.915758964214284 i
7785797.11914091 22.969912872813094 25.40718442834966 26.092379364893603 28.39985533861785 27.522253719792115 29.605334514998322 i
7941513.061523728 23.713435658889694 26.292370773715266 26.82770364214238 29.149365863735937 28.033164679875952 30.251057540438012 i
8097229.003906546 24.449989311535205 27.178444524798067 27.53537218743415 29.874924452093794 28.50466995763067 30.85503740407231 i
8252944.946289365 25.179787493859564 28.06636413992328 28.215888429863334 30.579082294960394 28.94056818172514 31.420326262952525 i
8408660.888672182 25.903255954763043 28.95730991824539 28.870216704495846 31.26505338482458 29.345685441738404 31.950883870789106 i
8564376.831055 26.62104028815122 29.85267341019838 29.499763388327757 31.936662000287697 29.72581663872711 32.451507621354494 i
8720092.77343782 27.334009670293163 30.75402169968756 30.106341528395756 32.598243958861765 30.087617291860063 32.92771116555048 i
8875808.715820638 28.043257308044144 31.663030822267753 30.692113245479483 33.25448985130885 30.43843734141183 33.38553786959219 i
9031524.658203457 28.750096778656307 32.58138091084779 31.259506139361207 33.910219732922215 30.78608951725083 33.83129869755252 i
9187240.600586275 29.45605105088993 33.51060440144604 31.811101379263185 34.57008073447406 31.1385457705234 34.27122794995688 i
9342956.542969093 30.16282801718608 34.45187846529367 32.34949242787519 35.23816249246006 31.503556596877694 34.71105528820397 i
9498672.48535191 30.872273372624523 35.40575467292711 32.87711507926125 35.91753126113918 31.88819073473951 35.15549967573073 i
9654388.427734729 31.5862895371546 36.371824006152934 33.39605260204557 36.60969346599573 32.2982980814584 35.60770162768615 i
9810104.370117547 32.306709293688 37.34832536536961 33.90782515141533 37.31401485404962 32.737908487474726 36.068625807342386 i
9965820.312500365 33.035116432359885 38.331722506322556 34.41318062368829 38.02714353727195 33.20859517639107 36.53648719578904 i
10121536.254883183 33.772614443089466 39.31629921466566 34.9119140396132 38.742514079637985 33.70885505310892 37.00627975636172 i
10277252.197266001 34.519559029711004 40.293854817183345 35.40275197145997 39.45004244140047 34.23358830281435 37.469512654475615 i
10432968.13964882 35.27529003090143 41.253616594467196 35.88334336979028 40.1361501902662 34.773791762489466 37.91427737532411 i
10588684.082031637 36.03791898959747 42.18250931831458 36.35039347887954 40.78426633963928 35.31660390823493 38.32576688392307 i
10744400.024414456 36.80424118252023 43.06591274849481 36.799959753754564 41.37592594754604 35.84583670704221 38.68733086326551 i
10900115.966797274 37.5698328715665 43.88896902004652 37.22789831651562 41.8924962091245 36.34308109254801 38.98206902473519 i
11055831.909180092 38.32935636191668 44.638359621430794 37.63041291280051 42.31740824202934 36.789367178624595 39.194841079522895 i
11211547.85156291 39.07703273146177 45.30428120497626 38.0046266887212 42.638584856008514 37.16721189845118 39.314432447455275 i
11367263.79394573 39.807183750698286 45.882189910725664 38.3490819849232 42.850601553730115 37.46274546998778 39.33550586166331 i
11522979.736328548 40.51473105810715 46.37385999038334 38.664081680594485 42.95608757482471 37.66754288148473 39.25994349563424 i
11678695.678711366 41.19558939089594 46.7874672418579 38.95181680368442 42.96601367009719 37.77983950699613 39.09727235021111 i
11834411.621094184 41.846967470627995 47.1366953353071 39.21627092801708 42.898780907472016 37.804956129027175 38.864050406953695 i
11990127.563477002 42.46762865299338 47.439118257459214 39.46293825922133 42.77830285662834 37.75492052418687 38.58231107429838 i
12145843.50585982 43.058126422194405 47.71421361000141 39.69842319404829 42.631453086669104 37.64738514436522 38.27734663872697 i
12301559.448242638 43.62095007472012 47.981317521728265 39.9299930343515 42.48530173202239 37.503998198946604 37.9752110514041 i
12457275.390625456 44.16046857555318 48.257743088722556 40.1651327344337 42.36452734663344 37.34842312346712 37.700326080252154 i
12612991.333008274 44.68259390228766 48.55722679520854 40.411115037381904 42.289305299839455 37.20423704296315 37.473493326028766 i
12768707.275391093 45.19418068222947 48.88883438204608 40.67457171629317 42.27385611779679 37.09295245475868 37.310475813983174 i
12924423.21777391 45.70227331559332 49.256404431274504 40.961046971304704 42.3256982925797 37.03237081539656 37.22116344456965 i
13080139.160156729 46.2133515842374 49.658522184821344 41.27453389911467 42.44552469121146 37.03539524731136 37.20922977560267 i
13235855.102539547 46.73270248192378 50.08893180738111 41.61702897704203 42.627552611149945 37.109337370665884 37.272156284000424 i
13391571.044922365 47.26398928846545 50.53725472632818 41.988173215299895 42.86020302851658 37.25568852132501 37.40153919274675 i
13547286.987305183 47.8090348183093 50.98989768044872 42.38506987933738 43.12702558022501 37.47030345192768 37.58366760096829 i
13703002.929688003 48.36780192988043 51.431084545080715 42.80236905704565 43.40786029747214 37.743953461461004 37.80042662335953 i
13858718.872070821 48.93853787134519 51.843994161217644 43.23268304456772 43.68027334546522 38.063220866062316 38.03060179958233 i
14014434.81445364 49.518040121281864 52.21200496332415 43.66734109935415 43.921296361492686 38.411705398035615 38.25162336896952 i
14170150.756836457 50.10199615992401 52.52002956870859 44.09741291975573 44.10943374408248 38.77148566130646 38.44169154521495 i
14325866.699219275 50.68535127007348 52.75587902361719 44.51484592604281 44.226798118590345 39.12473142642137 38.582089968058106 i
14481582.641602093 51.26266959517433 52.9115439680135 44.91350363973257 44.26112849518182 39.45531505194917 38.65937178541042 i
14637298.583984911 51.828469823080596 52.98423554283116 45.28989299724916 44.20738360311936 39.75024667958827 38.667049608078095 i
14793014.52636773 52.377528719288776 52.977010180776716 45.64343775141508 44.06861963368587 40.000772899740454 38.60647486295805 i
14948730.468750548 52.905147185412815 52.89882751648765 45.97626926136457 43.85596404872253 40.20302864064981 38.4867442305876 i
15104446.411133366 53.407366668019726 52.763967532778416 46.292618166668404 43.58765781316247 40.358198135522436 38.32366583345561 i
15260162.353516184 53.88111678122286 52.59084673380914 46.5979605338861 43.287307106400235 40.47220255322138 38.13798743304272 i
15415878.295899002 54.32427660817705 52.40038706391157 46.89808805116798 42.981611653645224 40.55497911229387 37.953186843728986 i
15571594.23828182 54.73564682384177 52.21416688946179 47.19824771635383 42.69789021896411 40.61944918703306 37.79314071595084 i
15727310.180664638 55.11485508957966 52.05260070993164 47.50245519483781 42.461703772068965 40.68029236065865 37.67994012954369 i
15883026.123047456 55.46224331325831 51.93335748168905 47.813044853232114 42.29480619083061 40.75264633055666 37.632041685606886 i


==> pgfFigures/pgfFiles/fitResult2D_190_90mm.pgf <==
 # Curve (f ; bi35 ; mono35 ; 90 points.)
f bi35 mono35  
2024307.2509766365 0.05259744095165353 -0.512133155213275 i
2180023.193359455 0.5193886756241388 -0.025957913438015866 i
2335739.135742273 1.0252534168847773 0.5109156809744972 i
2491455.0781250913 1.570505879272597 1.0970621438404695 i
2647171.0205079094 2.155573632541612 1.7316812483843087 i
2802886.9628907274 2.780968452019912 2.4144065583989116 i
2958602.905273546 3.4472670747385044 3.145183415257514 i
3114318.847656364 4.155098029400078 3.9241896808865686 i
3270034.790039182 4.905132415534522 4.751783922899133 i
3425750.7324220007 5.6980774445668665 5.628472052848455 i
3581466.674804819 6.534672067410046 6.554887039102993 i
3737182.617187637 7.41568424775657 7.531778369299637 i
3892898.559570455 8.341909434603792 8.560008985289768 i
4048614.501953273 9.314169500286898 9.640557664611137 i
4204330.444336091 10.333310732875555 10.774524262765956 i
4360046.38671891 11.400198241264443 11.963133690990599 i
4515762.329101728 12.515702173093693 13.207731744328632 i
4671478.271484546 13.680668392131595 14.509761782584045 i
4827194.213867364 14.895863007574045 15.870706156126413 i
4982910.156250183 16.161877479980244 17.29197164976754 i
5138626.098633001 17.478981326667586 18.77469751664251 i
5294342.041015819 18.846916484974585 20.319473544237553 i
5450057.983398637 20.264645035587208 21.92598023495749 i
5605773.925781455 21.7300904754537 23.592604977904383 i
5761489.868164274 23.23994323137562 25.31613530368539 i
5917205.810547092 24.789613644182957 27.091653944329583 i
6072921.75292991 26.373388328779335 28.912726348839264 i
6228637.695312728 27.984775962863665 30.77187142191281 i
6384353.637695546 29.61694800003704 32.66118376988443 i
6540069.580078364 31.263139530658012 34.57290666559466 i
6695785.522461182 32.91690394802025 36.4997871686704 i
6851501.464844001 34.5721917258913 38.43515455591283 i
7007217.40722682 36.22329842831663 40.37277817753277 i
7162933.349609638 37.864762786297405 42.30662248920994 i
7318649.291992456 39.49128904059837 44.23061574215189 i
7474365.234375274 41.09773836266162 46.13851098034332 i
7630081.176758092 42.679202979030904 48.02387445447313 i
7785797.11914091 44.23115448733476 49.880204297242614 i
7941513.061523728 45.74964608342825 51.701163990618205 i
8097229.003906546 47.231543968855085 53.48090640808644 i
8252944.946289365 48.674762696602315 55.214459790278994 i
8408660.888672182 50.07848052222779 56.89814354129156 i
8564376.831055 51.44331307986521 58.52997802795422 i
8720092.77343782 52.771426678657264 60.110048971082634 i
8875808.715820638 54.066576094096945 61.64078464820181 i
9031524.658203457 55.334055584412866 63.12710424905924 i
9187240.600586275 56.58055545479878 64.57639934420963 i
9342956.542969093 57.8139193044939 65.99831805569362 i
9498672.48535191 59.04279899335978 67.40433314232897 i
9654388.427734729 60.27620595812728 68.80709044323378 i
9810104.370117547 61.52296030532066 70.21955246115536 i
9965820.312500365 62.79104541012151 71.65397285583391 i
10121536.254883183 64.08688813835411 73.12076063441698 i
10277252.197266001 65.41460517454071 74.62731635219372 i
10432968.13964882 66.77528412571189 76.17694329553052 i
10588684.082031637 68.16640043764295 77.7679489891377 i
10744400.024414456 69.58149971619842 79.39305108048846 i
10900115.966797274 71.0102878303496 81.03918627870954 i
11055831.909180092 72.4392540801998 82.68780076137918 i
11211547.85156291 73.8528926931063 84.31569129128312 i
11367263.79394573 75.23547859748075 85.89647493931353 i
11522979.736328548 76.57320482877832 87.40276762526639 i
11678695.678711366 77.85633716578349 88.80908920044457 i
11834411.621094184 79.08094540863968 90.09532831369478 i
11990127.563477002 80.24978681730764 91.2503016092389 i
12145843.50585982 81.372069315284 92.27464560796501 i
12301559.448242638 82.46208357734511 93.1821792379472 i
12457275.390625456 83.53698537211075 93.99911828729677 i
12612991.333008274 84.61421963056256 94.76107655849043 i
12768707.275391093 85.70911314673886 95.50841799821387 i
12924423.21777391 86.83301776671084 96.28093964729838 i
13080139.160156729 87.99215145688805 97.11291387459117 i
13235855.102539547 89.18708398575043 98.02925747480131 i
13391571.044922365 90.41272367531988 99.04320759063724 i
13547286.987305183 91.65868110453792 100.1555380736568 i
13703002.929688003 92.9099597439718 101.35511949767216 i
13858718.872070821 94.14798700553786 102.62050534175671 i
14014434.81445364 95.35201101983974 103.92218668363589 i
14170150.756836457 96.50084251632879 105.22518838926578 i
14325866.699219275 97.57483683225772 106.49178364924485 i
14481582.641602093 98.55791826119986 107.68425222345887 i
14637298.583984911 99.43938128442267 108.76771927370717 i
14793014.52636773 100.21519483200791 109.7130946297298 i
14948730.468750548 100.88860676496418 110.49996521317057 i
15104446.411133366 101.46998061848952 111.11906309038287 i
15260162.353516184 101.97594306820926 111.57378933375936 i
15415878.295899002 102.42802207729049 111.88033930889517 i
15571594.23828182 102.85098770176666 112.0662551224035 i
15727310.180664638 103.27108371208381 112.1676059345073 i
15883026.123047456 103.71428908902365 112.2252895815246 i


==> pgfFigures/pgfFiles/fitResult2D_240_160mm.pgf <==
 # Curve (f ; bi25 ; mono25 ; bi50 ; mono50 ; bi75 ; mono75 ; 90 points.)
f bi25 mono25 bi50 mono50 bi75 mono75  
2024307.2509766365 1.8623837550399558 1.6338842239179252 2.165969788203685 1.6187508085859001 2.44460834704317 2.14257900104871 i
2180023.193359455 2.449713033996711 2.2028185362952346 2.7582259926846753 2.1584666410284 3.0446559157068536 2.7145223576076494 i
2335739.135742273 3.0299988023428828 2.7670769535263418 3.3558833019243632 2.719983800687075 3.6543857584790813 3.3068237133713256 i
2491455.0781250913 3.6115690524360726 3.334749945301228 3.9644794866092217 3.3059517229178272 4.278404226809417 3.922123757749161 i
2647171.0205079094 4.2002994833048914 3.911623899517696 4.587709852177888 3.9180910322493276 4.919661578636426 4.561992402601371 i
2802886.9628907274 4.800353090954513 4.501877841730987 5.227965558895335 4.557448391692198 5.579927315466727 5.227220869278155 i
2958602.905273546 5.414659223435081 5.108534823028093 5.886678234229389 5.224555092525625 6.260091997187719 5.91800311234916 i
3114318.847656364 6.045231336880508 5.733761316692165 6.5645446984642915 5.9195258155222845 6.960361694551339 6.634048648237898 i
3270034.790039182 6.693382881323755 6.37907062616231 7.2616756446784265 6.64211907741681 7.680384132699946 7.374651422224896 i
3425750.7324220007 7.359878179438734 7.04546513627234 7.977695170801314 7.39177248785832 8.41933029461641 8.138729556976383 i
3581466.674804819 8.045042045682262 7.733539945440975 8.711808208583218 8.167621085034918 9.175946364814964 8.924845141756276 i
3737182.617187637 8.748844101225533 8.44356312705724 9.462847013833006 8.968504126864508 9.948585574955596 9.731209814859037 i
3892898.559570455 9.47096897848626 9.175543419956485 10.229304272412616 9.792963934836639 10.73522624136208 10.555679787972895 i
4048614.501953273 10.210880503063867 9.929293223487136 11.009358062366957 10.639239227048876 11.533480215437773 11.395742634988808 i
4204330.444336091 10.967885546773967 10.704492437914764 11.800892295629456 11.50525452999899 12.340594628333466 12.24849735057249 i
4360046.38671891 11.741200775295454 11.50075612666538 12.601514937898438 12.388606518855896 13.153448947381897 13.110628777205036 i
4515762.329101728 12.530022189280395 12.317705336610993 13.408574973012456 13.286547363379483 13.968548872647398 13.978377545605477 i
4671478.271484546 13.333592400905285 13.155034824924714 14.219177529582371 14.195964293437827 14.782018518402642 14.847507351485225 i
4827194.213867364 14.151253437557132 14.012563264882763 15.030194771291793 15.11335373909037 15.58959280976147 15.71327300334958 i
4982910.156250183 14.982463760779206 14.890241005782626 15.838268339740454 16.034787921156777 16.386613357459957 16.57039556136991 i
5138626.098633001 15.826749210108844 15.78808002338107 16.639798164611083 16.955872461275067 17.16803354167338 17.413055171512877 i
5294342.041015819 16.683553836741222 16.70596620466872 17.43091386763725 17.871696626487765 17.92844213603974 18.234917278236335 i
5450057.983398637 17.551966389141505 17.643325200593832 18.2074306975694 18.776784269184265 18.662118679301724 19.029211721665444 i
5605773.925781455 18.43033000005747 18.598649673252513 18.964802845674864 19.665062967551073 19.363135610111893 19.788882879753352 i
5761489.868164274 19.31579701345507 19.568958893545098 19.69810062144981 20.52987774883601 20.025518152108454 20.506817783159548 i
5917205.810547092 20.203950687278706 20.549331830359797 20.40204682323371 21.364077082364044 20.64345985871936 21.176136142261527 i
6072921.75292991 21.08864451841001 21.532690361805884 21.071141773948604 22.160185852165498 21.211571062657818 21.79049766459641 i
6228637.695312728 21.96217237961315 22.509967993721286 21.69988166168601 22.910653679198976 21.72511853421691 22.34436362026147 i
6384353.637695546 22.815777105553977 23.470678441753115 22.283040353769003 23.608139968529112 22.180211165190794 22.83315818661999 i
6540069.580078364 23.640380747909568 24.403753289752164 22.81596067147176 24.245786900333812 22.573905507699997 23.25331315510015 i
6695785.522461182 24.42734697194518 25.298430580657964 23.29480242749761 24.81744561056046 22.904237781493 23.602227842290485 i
6851501.464844001 25.1691022779941 26.14499158249194 23.716718651933647 25.31784885840322 23.170215848500227 23.878206162332685 i
7007217.40722682 25.859525803346774 26.935237385414023 24.079961188956332 25.74274706867627 23.37181096189002 24.080429846606584 i
7162933.349609638 26.494111516686996 27.662706213262283 24.38393586733312 26.08903229258632 23.509975679435165 24.208998689293765 i
7318649.291992456 27.069966921285616 28.322703652164265 24.62923079560248 26.35486773316256 23.586693318259137 24.26503557593603 i
7474365.234375274 27.585727485629306 28.91223691027508 24.81763405050498 26.539827561822374 23.605047662679336 24.2508316957991 i
7630081.176758092 28.04144964106879 29.4299259504983 24.952146756834757 26.645040418022564 23.56929419339856 24.169999956118257 i
7785797.11914091 28.43851734667799 29.875932096169347 25.036989319237932 26.67332343706375 23.484914409739563 24.027608043465566 i
7941513.061523728 28.77957195873992 30.25191511819347 25.07759387315675 26.62929159557953 23.358639022593234 23.830270546309013 i
8097229.003906546 29.06845809784091 30.56100975974528 25.0805742773635 26.51942796532075 23.19843067486308 23.586187540947716 i
8252944.946289365 29.310169417988153 30.807802384923228 25.053664973666162 26.35210258124264 23.013420697981303 23.30512301291557 i
8408660.888672182 29.51077544613278 30.99828544598809 25.005620777733096 26.13753005399908 22.813796745241167 22.998320083928046 i
8564376.831055 29.677311584250553 31.139768922738508 24.946070513221976 25.8876582317613 22.61063907801286 22.678351607947572 i
8720092.77343782 29.81761713896595 31.240731583785923 24.885318057602774 25.615981822953756 22.415703140728514 22.358904784954646 i
8875808.715820638 29.940109735543967 31.310599392691266 24.834084753433142 25.33727571548612 22.24114518433822 22.05449741836657 i
9031524.658203457 30.053488144729084 31.35944283453969 24.80318735338019 25.067242641630042 22.099186423340598 21.780121615409445 i
9187240.600586275 30.16635938993356 31.397589170841467 24.803146015438003 24.82206888373913 22.00170994295047 21.550808414485456 i
9342956.542969093 30.28679050525929 31.43515002873572 24.84371793251263 24.617880264192408 21.95978390446247 21.38110452122547 i
9498672.48535191 30.421791449111897 31.481470231667398 24.93335493377833 24.470089611582278 21.983105474645498 21.284450965718047 i
9654388.427734729 30.576744734469127 31.54451171962841 25.07858925754315 24.39262789054685 22.079363809167518 21.27245467800096 i
9810104.370117547 30.754810586572013 31.630198171686995 25.283362531902625 24.397056800621165 22.253529500546517 21.354050314757874 i
9965820.312500365 30.956354517714942 31.741762350073174 25.5483308702345 24.49157440385639 22.507094910230066 21.534564836381083 i
10121536.254883183 31.178466194892632 31.879158606962942 25.87020544123806 24.679951222311384 22.837317513364162 21.81472565046489 i
10277252.197266001 31.41466078700832 32.03862437315491 26.24122247672814 24.960475280882967 23.236557999315124 22.189697931925966 i
10432968.13964882 31.65486955028272 32.21249066060746 26.648874626883938 25.32503980746824 23.691852976952333 22.64829674433829 i
10588684.082031637 31.885825043738663 32.389343999539456 27.076064814472318 25.758567194683085 24.184906409864464 23.172583375711053 i
10744400.024414456 32.09191724659488 32.55462200812938 27.501843607683092 26.239004909533307 24.692699884926277 23.738096010691784 i
10900115.966797274 32.25653348989711 32.691677113627904 27.902836351978834 26.73811916583053 25.188876149125278 24.314942042747592 i
11055831.909180092 32.36380120056918 32.78327078648434 28.255340532042 27.223218500697158 25.645917208246537 24.869856708971792 i
11211547.85156291 32.40054536474376 32.81337584378452 28.53789098898435 27.65975972430821 26.037928079051433 25.369112440842077 i
11367263.79394573 32.3581815356509 32.76908475388763 28.733909065937848 28.014573254400986 26.343618068930205 25.781913755836666 i
11522979.736328548 32.2342231090917 32.6423666554123 28.83395764033236 28.259281911316442 26.54894957784843 26.083748793724926 i
11678695.678711366 32.033113133243 32.43140224998595 28.837177823039333 28.373442975222577 26.648975096886623 26.259173780030885 i
11834411.621094184 31.76620037155287 32.14126657870322 28.751667759124622 28.34700641055166 26.64858280663596 26.303656948591758 i
11990127.563477002 31.45084381626315 31.783827535920253 28.59379096987682 28.1817827861733 26.562109196089395 26.224292936988718 i
12145843.50585982 31.108803109950575 31.37686631383857 28.38657961666034 27.891706013922406 26.411948791023473 26.03932894195973 i
12301559.448242638 30.76420036810864 30.94256631008037 28.15749510078831 27.50178301184388 26.22637707899868 25.77653209928786 i
12457275.390625456 30.441382190521892 30.50561268690086 27.935847992356624 27.04579440825587 26.036852356611803 25.470544595667555 i
12612991.333008274 30.16296269024769 30.091166761005677 27.750188864115657 26.563040158998437 25.8751137517063 25.15954366011857 i
12768707.275391093 29.948219536192553 29.722933988947766 27.625960412101026 26.09462568080435 25.770427103160177 24.881681140112704 i
12924423.21777391 29.81189730764182 29.421467160091332 27.583635479740067 25.679856049776586 25.747300584369388 24.671821698592055 i
13080139.160156729 29.76339265268238 29.20277882907485 27.63746045331665 25.353211771414635 25.823881328961015 24.558987867809005 i
13235855.102539547 29.80627365542514 29.07730291591393 27.794811375504104 25.142173026913376 26.011089850736195 24.564704763960314 i
13391571.044922365 29.938111064777647 29.049243695087046 28.056090025207332 25.065937818710136 26.312413734352955 24.702216754554172 i
13547286.987305183 30.150644205307877 29.116363561941153 28.415059570406193 25.134921094110894 26.724211553348272 24.976403272915526 i
13703002.929688003 30.4303409480609 29.270268353848305 28.85953738946184 25.350853652065737 27.23637888541173 25.384176940700723 i
13858718.872070821 30.759417181397698 29.497233988069166 29.372400809845217 25.707306003706524 27.8332759237128 25.915183416202392 i
14014434.81445364 31.1173425312198 29.779569276253348 29.93289066431653 26.19051089698051 28.494875351552995 26.55269992530272 i
14170150.756836457 31.482771961781463 30.09742423324372 30.518196718409023 26.780418929260968 29.19813048631292 27.274712223077085 i
14325866.699219275 31.835722934461288 30.430846780378992 31.105271404006356 27.451973822546506 29.91856905683518 28.055210074054713 i
14481582.641602093 32.15970568424247 30.761803535047427 31.672752944534167 28.176624383741444 30.63208045820044 28.8657575924713 i
14637298.583984911 32.44346403456418 31.0758620483165 32.20280912533066 28.924090070841938 31.31679115326051 29.677354461386724 i
14793014.52636773 32.68203260794 31.36330646984707 32.682669986211906 29.664361563532708 31.954840484321814 30.462514677623663 i
14948730.468750548 32.8769538343636 31.61959833066187 33.105628262791186 30.369849592579698 32.53381820807861 31.1973838463143 i
15104446.411133366 33.03567099949783 31.845233830878698 33.4713559908659 31.017510254338134 33.04763752313889 31.86363824052319 i
15260162.353516184 33.1702566065342 32.04513361160791 33.78549060004204 31.59070334032195 33.49669123216878 32.449889135562756 i
15415878.295899002 33.295708659749074 32.22771962715317 34.05854451639437 32.08051824838329 33.88724017172983 32.952359177329335 i
15571594.23828182 33.42805160950156 32.403812198738144 34.30426409371549 32.48635355007561 34.23008097363938 33.374693961331275 i
15727310.180664638 33.582446952434225 32.585449513800995 34.53762048144634 32.81565408375251 34.53864058996779 33.72691381540682 i
15883026.123047456 33.77149684246216 32.78470639318568 34.772702368498486 33.082854884758575 34.82678969266428 34.02369594157514 i


==> pgfFigures/pgfFiles/fitResult2D_240_80mm.pgf <==
 # Curve (f ; bi25 ; mono25 ; bi50 ; mono50 ; bi75 ; mono75 ; 90 points.)
f bi25 mono25 bi50 mono50 bi75 mono75  
2024307.2509766365 0.9295811871846376 -1.6261377194701054 1.7841790823219477 0.014393212069989898 2.810785228355346 2.3336138627083383 i
2180023.193359455 1.3111766332819508 -1.2946435728996089 2.259521033955765 0.49517028700233456 3.398742410264133 2.9194559209538458 i
2335739.135742273 1.6901479816066776 -0.9224282677997709 2.7283070280877957 0.9901510948560952 3.9754203942020916 3.5221327415327046 i
2491455.0781250913 2.071744020814874 -0.5124728871718571 3.1971120953346452 1.5028779050043701 4.548987390637465 4.144948457186056 i
2647171.0205079094 2.4596911479541093 -0.0669889275641779 3.670494742136181 2.0358465722417933 5.125001497304614 4.789927558021754 i
2802886.9628907274 2.856665872706018 0.41232371560563325 4.151611484890331 2.5908111138924736 5.707195850141322 5.45817153477412 i
2958602.905273546 3.264599399304611 0.9241079538001464 4.642612671757715 3.1689816531656825 6.297984049187465 6.1500823889967435 i
3114318.847656364 3.684878790337181 1.467235713682631 5.144903395911462 3.771156135058209 6.898792847288317 6.865503692958433 i
3270034.790039182 4.11848283313839 2.0407290045553075 5.6593191004439864 4.397810389911982 7.510285491839405 7.603808953795674 i
3425750.7324220007 4.566075861686063 2.643703614168856 6.186246175672988 5.049162087071974 8.132514486693962 8.363955267454655 i
3581466.674804819 5.0280741448822575 3.2753277850858247 6.725706626320792 5.725218862537522 8.765028217305662 9.144513410534262 i
3737182.617187637 5.504694275917347 3.934790924978279 7.277419173043258 6.425817782480325 9.406947323049337 9.943681422277715 i
3892898.559570455 5.995989786976374 4.6212789920776105 7.8408450140327695 7.150661374522294 10.057021446752163 10.759286204256986 i
4048614.501953273 6.501880113246641 5.333954085386589 8.415223810005973 7.899354108522492 10.71367365380159 11.588776076581722 i
4204330.444336091 7.022174519174701 6.071936183109518 8.999603610996928 8.671441954683171 11.375037567225979 12.42920624345482 i
4360046.38671891 7.5565923340416425 6.834285041921958 9.592866990919342 9.466456011401217 12.038990588555873 13.277218598264763 i
4515762.329101728 8.104779584012359 7.619980098056634 10.193754305590323 10.283958647519183 12.703185115457968 14.129017251879903 i
4671478.271484546 8.666320714385943 8.427895949866482 10.800883562645252 11.12358659573427 13.36507819922667 14.980341750953533 i
4827194.213867364 9.240742594546216 9.256770943712446 11.41276486909284 11.985079619967783 14.021958536767384 15.826441442717066 i
4982910.156250183 9.827506722030433 10.105167073341 12.027806073782902 12.86827613754891 14.6709682562624 16.66205715546833 i
5138626.098633001 10.425985309015593 10.971421675127916 12.644305775116749 13.773050485127103 15.309116251906051 17.481420413536984 i
5294342.041015819 11.035419089507194 11.853596180895346 13.260431562213585 14.69916488267527 15.933280971875154 18.27828521062759 i
5450057.983398637 11.654860645370366 12.749434724544342 13.87418656930058 15.646019531120997 16.54020487634042 19.046010962620933 i
5605773.925781455 12.283116958287682 13.65635384339107 14.483376421156354 16.612313139287746 17.126490686167568 19.777713908096 i
5761489.868164274 12.918715643453698 14.571488649011899 15.08559873880095 17.59567249703372 17.688618844648015 20.466493402563348 i
5917205.810547092 13.559923740615282 15.49181315432866 15.678282011538087 18.592357046075623 18.223010512324652 21.105717459911958 i
6072921.75292991 14.20483806865926 16.414328773646012 16.25879225008601 19.59716153401517 18.726153799137204 21.689324434571127 i
6228637.695312728 14.851540865005724 17.336282439847956 16.824602841106632 20.603599221162426 19.194790695223013 22.21207996369815 i
6384353.637695546 15.498285025535875 18.25535364835377 17.373495357215795 21.604354310780312 19.62613658486103 22.669736401094966 i
6540069.580078364 16.143658074749837 19.169756602745764 17.903743722423023 22.59189153835779 20.018088671976514 23.05907844087073 i
6695785.522461182 16.78668346902182 20.078239164308446 18.41424143410636 23.55906150501699 20.369384337597396 23.377885026998293 i
6851501.464844001 17.426844949874194 20.98000262466958 18.90455583658729 24.499566653352545 20.67969135590566 23.624866744185116 i
7007217.40722682 18.064046706425245 21.874590373800714 19.37491864891565 25.408228860337676 20.949634899109263 23.799635251384455 i
7162933.349609638 18.69853573313626 22.761790787115807 19.826175382412398 26.28107658737488 21.18077946121109 23.902734502758346 i
7318649.291992456 19.330811658174614 23.64157983904092 20.25971614269337 27.115313307008417 21.375584855143977 23.935731807757193 i
7474365.234375274 19.96154029993057 24.514107359922033 20.677402542948514 27.909234716626745 21.537349171179926 23.901345394977746 i
7630081.176758092 20.591477670516422 25.379716936243415 21.081496830417453 28.662144297908437 21.670144057503634 23.803578132793525 i
7785797.11914091 21.221404922396786 26.238984545029176 21.474593508151948 29.374292056425006 21.77874234789791 23.64783042607499 i
7941513.061523728 21.852072260140034 27.092761970739524 21.859551251565136 30.046840421350524 21.868535568769733 23.440973014932386 i
8097229.003906546 22.484149930004644 27.94221419042422 22.2394227617269 30.681847837073995 21.94543840197079 23.191368085163905 i
8252944.946289365 23.11818567967938 28.788842827128065 22.617381127205853 31.282253845251905 22.015777689546123 22.90883279332476 i
8408660.888672182 23.75456956265625 29.63448946887353 22.99664238596553 31.851847342415716 22.086164250845506 22.604542674029236 i
8564376.831055 24.39350808730899 30.481313039499764 23.38038479024937 32.39520024656167 22.16334621645926 22.29087380014808 i
8720092.77343782 25.035010203433785 31.331734813612087 23.77166556272407 32.91755068090206 22.254042619692218 21.98118250955275 i
8875808.715820638 25.678887355998768 32.18834355783454 24.173335640907084 33.42462226244521 22.36475566112928 21.689520415033112 i
9031524.658203457 26.32476879337314 33.05375216814333 24.5879521073311 33.922368945576245 22.501559554066045 21.430280611397805 i
9187240.600586275 26.972131584493916 33.93039663620792 25.017686894937256 34.4166383327081 22.669863501234754 21.217768835574738 i
9342956.542969093 27.620342629366984 34.82026894030683 25.464229321010187 34.912751073318276 22.874146679180935 21.065691350517834 i
9498672.48535191 28.26870780249945 35.72457850113624 25.928679646421152 35.41500099390639 23.11766489828093 20.98655043680603 i
9654388.427734729 28.916521910923386 36.64334350969007 26.411432014977443 35.92609130731279 23.402132906917018 20.990940169411918 i
9810104.370117547 29.563113126108547 37.574925420064524 26.91204875928441 36.44653802135744 23.72739432935512 21.086742120048658 i
9965820.312500365 30.20787756454741 38.515539000570115 27.4291349885494 36.97409328763041 24.09110405839666 21.27823622395633 i
10121536.254883183 30.85030387431133 39.45879767678657 27.96023283391188 37.50326807266784 24.488465925195854 21.565170257850852 i
10277252.197266001 31.48999335161452 40.39538832054168 28.501767704870673 38.02506134771507 24.912090229432398 21.941875046866116 i
10432968.13964882 32.126686529315876 41.31300504970057 29.04909136203692 38.52702368550076 25.352056614165118 22.39656989982407 i
10588684.082031637 32.76030956309618 42.19669387681029 29.59667283559017 38.993783521774695 25.7962786071423 22.911062163490083 i
10744400.024414456 33.391049711908195 43.029745834161474 30.13848010906125 39.40812841394883 26.23125313865613 23.461079734775517 i
10900115.966797274 34.01945612654866 43.79519857457738 30.668564920268977 39.75264901869759 26.643226773900302 24.01744682596665 i
11055831.909180092 34.64654071867264 44.47785235002676 31.18180749255242 40.011821919448046 27.019713899079438 24.54818716948557 i
11211547.85156291 35.27383133694056 45.066502934393306 31.674708283132766 40.17425528287044 27.351175697295737 25.02141929070852 i
11367263.79394573 35.903320465764736 45.55592366398847 32.14605782913545 40.23470132822993 27.632556289970857 25.40866436423107 i
11522979.736328548 36.53727307972575 45.94809942624761 32.597309640586 40.195413235758885 27.864334395939686 25.688032648165407 i
11678695.678711366 37.17791066654989 46.25238322141476 33.03254563269531 40.06652600103335 28.052826813392187 25.846771784698227 i
11834411.621094184 37.827054330749995 46.48454721957974 33.458040978209425 39.86534766649937 28.209659270989604 25.88282569488461 i
11990127.563477002 38.48584918221496 46.6649792058022 33.881550802772615 39.61468408652075 28.3505273337787 25.80525426460474 i
12145843.50585982 39.1546725997481 46.81640572522068 34.31149721472285 39.340505201125694 28.493517033716365 25.633507131154808 i
12301559.448242638 39.83325240322262 46.961504077987286 34.75621156090651 39.06935023053124 28.657294910046055 25.39563274724889 i
12457275.390625456 40.52092775771271 47.12068730689284 35.223312200132185 38.82586244412241 28.859424900919002 25.125602459939234 i
12612991.333008274 41.216928320233684 47.31028053073941 35.71922417194232 38.63075939885532 29.114975671105018 24.860068160689465 i
12768707.275391093 41.92055418846363 47.541249950381236 36.2488103760615 38.49940734802708 29.435492569235755 24.6349976119315 i
12924423.21777391 42.63119770376394 47.81856401336317 36.81508632788734 38.441018507582804 29.828343535112392 24.482657026001096 i
13080139.160156729 43.34821858474648 48.14115966880621 37.41901033801849 38.458376987987506 30.29640722616353 24.42929947815192 i
13235855.102539547 44.07073174154487 48.502395916304295 38.05935700180537 38.54795908975554 30.838049426473194 24.493716737865906 i
13391571.044922365 44.797382983270836 48.89084240256317 38.73268900825426 38.70034619946732 31.44733042723552 24.686611685705625 i
13547286.987305183 45.52618220517154 49.291278622841524 39.43344686312122 38.90090114119878 32.11440291977368 25.01062121054812 i
13703002.929688003 46.254449024334605 49.685840438441176 40.1541824630227 39.13074764076456 32.82609146254189 25.4607869397503 i
13858718.872070821 46.978905756052164 50.05530438702991 40.885965569265416 39.36812147087521 33.56667555127841 26.025311726087814 i
14014434.81445364 47.695924677427335 50.380517639446325 41.6189820844485 39.59013107839023 34.31890955835786 26.686515067922603 i
14170150.756836457 48.40190101395514 50.64395555073281 42.34331334630835 39.77487459819471 35.065290112947494 27.42197549239808 i
14325866.699219275 49.093686823738075 50.831331502851654 43.04983884182499 39.90373162478204 35.78952200822458 28.205896108725284 i
14481582.641602093 49.76899408694494 50.93311659476198 43.731151471042644 39.963527726705934 36.478048726889824 29.010732034384727 i
14637298.583984911 50.4266664763666 50.945773555114606 44.38233142560627 39.948213343422836 37.12142948891594 29.809067094538108 i
14793014.52636773 51.06673372745788 50.872493371789304 45.00141207969495 39.85974430699364 37.71529949178716 30.57563513919477 i
14948730.468750548 51.69020135685844 50.72326279878894 45.58940581370849 39.70799324226672 38.26067936115896 31.289285525791374 i
15104446.411133366 52.29858513543026 50.514188456983554 46.149839122235065 39.509710567021386 38.76351102155074 31.93463607344311 i
15260162.353516184 52.89325670178137 50.2661357577195 46.687847476743414 39.28672587330614 39.23345133860892 32.50316265078926 i
15415878.295899002 53.47470224963758 50.00286600613364 47.20895896725713 39.0636868909921 39.68208510078368 32.99353583905023 i
15571594.23828182 54.04180240792302 49.748932543843566 47.71772860409148 38.86565842884201 40.12078380465145 33.411114789164344 i
15727310.180664638 54.59123856820539 49.527608726252794 48.21639703653287 38.715861580181816 40.55846629069713 33.7666427236482 i
15883026.123047456 55.117159783090905 49.359075059150996 48.703802032605864 38.6337542537093 40.99960275839977 34.074369627336544 i


==> pgfFigures/pgfFiles/monomodal_analytical2D.pgf <==
 # Curve (f ; 80mm_poisson ; 160mm_poisson ; 240mm_poisson ; 80mm_W ; 160mm_W ; 240mm_W ; 32 points.)
f 80mm_poisson 160mm_poisson 240mm_poisson 80mm_W 160mm_W 240mm_W  
0.0 0.0 0.0 0.0 0.0 0.0 0.0 i
500000.0 0.011327815080908908 0.04824026587744774 0.10762789843811904 0.0006303582345351549 0.019611181688136595 0.05128298923441633 i
1000000.0 0.09648053175489563 0.3731780889561339 0.777583525493979 0.03188958082397068 0.17453660528024598 0.4173917355145453 i
1500000.0 0.32288369531436306 1.166375288240972 2.243548103308748 0.12390297982836944 0.590630807060865 1.3614034145134877 i
2000000.0 0.7463561779122679 2.500615485627746 4.422514947277318 0.30580028913896684 1.3757168483288984 3.054368939825525 i
2500000.0 1.4079051549789112 4.350322424092681 7.10040185540451 0.6052462883544109 2.6126852417924784 5.554744128360133 i
3000000.0 2.332750576481944 6.633772420915985 10.062353761502184 1.048004630181952 4.3548529679620165 8.810418251904027 i
3500000.0 3.531269088850497 9.249529048794106 13.139039633389803 1.6575442929745805 6.623911681930418 12.680494742496222 i
4000000.0 5.0012309712554925 12.09839988657022 16.211725536182954 2.4546970854827523 9.410508254448478 16.969584135914538 i
4500000.0 6.730644309926248 15.093530642253286 19.204386281931164 3.4573728776761024 12.677229137113073 21.46547483589903 i
5000000.0 8.700644848185362 18.163551437009705 22.0735022310384 4.680337788662154 16.363519665548065 25.971807111179302 i
5500000.0 10.888069741048442 21.252371414081793 24.798773539769815 6.135058835543249 20.391914273017015 30.330135658336662 i
6000000.0 13.26754484183197 24.317588304274437 27.375590751961155 7.829616362506057 24.67487193980028 34.42940234364346 i
6500000.0 15.81305614171626 27.32845626268311 29.809322839786166 9.768684426016351 29.121525230100236 38.20418469613771 i
7000000.0 18.49905809758821 30.263828055595376 32.11120167349732 11.953576891979365 33.64373800933327 41.625327911899134 i
7500000.0 21.30120556621354 33.110253346557606 34.29548791467311 14.382355853833685 38.16101336333318 44.68740046724405 i
8000000.0 24.19679977314044 35.86030474649443 36.3776029409322 17.049997307923032 42.603975530983746 47.39695755134009 i
8500000.0 27.16502803360379 38.51115293256158 38.37295772446207 19.948607684539084 46.91633521182146 49.76426645035875 i
9000000.0 30.187061284506573 41.06338612794174 40.29626258889343 23.06768403323315 51.05542037509573 51.79947026676118 i
9500000.0 33.246057256676096 43.520052914338976 42.16115714739339 26.394409775535475 54.991489050758126 53.51262959461909 i
10000000.0 36.32710287401941 45.885904201731925 43.98004810867237 29.91397744977888 58.706132371390794 54.91606604086553 i
10500000.0 39.41711890016942 48.16680251024599 45.76407517074915 33.6099296239179 62.19011422382454 56.0271411167825 i
11000000.0 42.504742828163586 50.3692725103944 47.52315216405959 37.46450925549527 65.44099040612882 56.86996181312928 i
11500000.0 45.580200964078024 52.50016355722109 49.26604906682003 41.4590109724138 68.46080461281504 57.47532182310218 i
12000000.0 48.635176608548875 54.56640441139831 51.00049380847768 45.57412543617504 71.25409147176572 57.8790632683106 i
12500000.0 51.662678508303145 56.57482784838886 52.73327984632489 49.79026920853874 73.82633395442762 58.119656048081055 i
13000000.0 54.65691252536622 58.53205058335622 54.470370618678466 54.08789436733154 76.18294143015163 58.23593802388932 i
13500000.0 57.61315884579352 60.44439388334018 56.21699876983466 58.44777143736066 78.32873753107069 58.26565262497856 i
14000000.0 60.52765611119075 62.3178354582697 57.977756465045985 62.85124223756145 80.26789316282381 58.24490248294782 i
14500000.0 63.39749289501137 64.15798445217217 59.75667576685677 67.2804388580446 82.00419726576925 58.208170847042574 i
15000000.0 66.22050669311521 65.97007216300857 61.55730051100342 71.71846693512485 83.54154050762465 58.188367940882266 i
15500000.0 68.99519082579624 67.75895531119315 63.382749172857224 76.14955170445768 84.88448717695694 58.216493291049254 i


==> pgfFigures/pgfFiles/monomodal_results_2D.pgf <==
 # Curve (f ; 80mm ; 120mm ; 160mm ; 200mm ; 240mm ; 90 points.)
f 80mm 120mm 160mm 200mm 240mm  
2024307.2509766365 1.759577248347756 2.0404961713704908 3.9023370940515334 5.46221999544949 8.991319208650157 i
2180023.193359455 1.9795952312002385 2.491005457473649 4.585330649846306 6.3455933038284105 10.137548070423435 i
2335739.135742273 2.2253926418312573 2.99226305975522 5.316176245845105 7.2799516682679295 11.279082017045388 i
2491455.0781250913 2.496362761845299 3.5423318047422554 6.0965646618398095 8.268437064684747 12.431401851919663 i
2647171.0205079094 2.792286738344103 4.140038240566857 6.927917573747012 9.313336248291588 13.605568547477215 i
2802886.9628907274 3.113225194360035 4.784736707285586 7.811476699118877 10.416322854062749 14.809573045186799 i
2958602.905273546 3.4594501860258533 5.476159014504018 8.748359112805584 11.578605816045375 16.04920335973263 i
3114318.847656364 3.8314021661048314 6.214316840501082 9.739591585551814 12.801019301412717 17.328611649150147 i
3270034.790039182 4.229663131293623 6.999437948432186 10.786131528460842 14.084074859096475 18.650689584870484 i
3425750.7324220007 4.654940750797559 7.831925092763008 11.888879162330728 15.42798836496099 20.017318249652146 i
3581466.674804819 5.108060329573632 8.712330939974478 13.048683787302869 16.832689657018296 21.42953424427875 i
3737182.617187637 5.589962609502763 9.64134488023797 14.26634591852922 18.29781994595308 22.887638991244962 i
3892898.559570455 6.10170596856941 10.619788954368875 15.542616222862643 19.822720287370597 24.391269168874867 i
4048614.501953273 6.644471660284893 11.648620545043622 16.878191381435677 21.406413064330543 25.93944036050568 i
4204330.444336091 7.219570338522229 12.728939004126804 18.273705979157057 23.047577140299605 27.530571839610626 i
4360046.38671891 7.82844715396071 13.861991852183436 19.72971804405642 24.744515735173444 29.162496862007693 i
4515762.329101728 8.472681084787064 15.049173350446646 21.24668370018742 26.495113808165378 30.832459057965536 i
4671478.271484546 9.153971870629299 16.29200397460936 22.82491345231451 28.296778576428245 32.5370908773757 i
4827194.213867364 9.874105275207546 17.592073981564123 24.4644991607924 30.146352918883586 34.272364356265506 i
4982910.156250183 10.634885420792177 18.950929406891373 26.165197882674693 32.0399878683084 36.03349859165395 i
5138626.098633001 11.438023710608077 20.369878039458882 27.92625888826857 33.972959806217936 37.814805008726736 i
5294342.041015819 12.284980558635727 21.849702107647143 29.74618722743657 35.93942487439146 39.60945617710665 i
5450057.983398637 13.17677179139869 23.390290091248726 31.622455320797354 37.9321227623055 41.40918371819932 i
5605773.925781455 14.113775734979447 24.990243754172337 33.551203651940725 39.942076245946616 43.20395012204913 i
5761489.868164274 15.09560129853798 26.646565980031323 35.52700389907061 41.95837319255094 44.98169113455215 i
5917205.810547092 16.121084417075394 28.354559963967642 37.54277226831058 43.96814136739639 46.72826442185423 i
6072921.75292991 17.188452353948158 30.10803494474727 39.589894462985214 45.95680463505494 48.42772930774326 i
6228637.695312728 18.29563284798721 31.899809168408655 41.658553123364385 47.908632168217416 50.06300043246187 i
6384353.637695546 19.440617546793515 33.722372095613146 43.73816578826245 49.80749099782958 51.616791642956 i
6540069.580078364 20.621760077371498 35.56849457481265 45.817799057650014 51.63764668103916 53.072665356389095 i
6695785.522461182 21.837919592664697 37.43160833332942 47.886452865574825 53.38446867908762 54.415988685767346 i
6851501.464844001 23.088429488323982 39.305890275134956 49.93318746977893 55.0349721727186 55.63467099869273 i
7007217.40722682 24.372934305138436 41.186107302974655 51.947143520828114 56.57821148414156 56.71966081897623 i
7162933.349609638 25.691165627046864 43.06734226601351 53.91754322151043 58.00558456402374 57.66525114026986 i
7318649.291992456 27.042720007235083 44.94472093888997 55.8337537057544 59.311103579465374 58.469258467024886 i
7474365.234375274 28.42687693009079 46.81322117254224 57.685461797882 60.491653890074346 59.13311826089439 i
7630081.176758092 29.84247048651799 48.667600915210166 59.462973627026784 61.54722846554192 59.661906561450635 i
7785797.11914091 31.28781328300763 50.502449557523626 61.15762456585738 62.48110258228364 60.06427428351252 i
7941513.061523728 32.760665352059064 52.312349775511976 62.76226654610262 63.299907849109886 60.35227311800007 i
8097229.003906546 34.25824115717252 54.09212991897107 64.27178867482499 64.01357154486304 60.54105693511376 i
8252944.946289365 35.7772507311539 55.83718414865844 65.68362085441372 64.6351009803561 60.64845381222094 i
8408660.888672182 37.313974226142804 57.543834986187484 66.99816783613569 65.18020767536584 60.694415549893485 i
8564376.831055 38.86437146740149 59.20970907468683 68.21912298818226 65.66677862177335 60.70036002233451 i
8720092.77343782 40.424228959605955 60.834091936073925 69.35361740816609 66.11420959276178 60.68842525374373 i
8875808.715820638 41.989345998264824 62.41822264107808 70.41217057279846 66.54261786502677 60.6806528052083 i
9031524.658203457 43.555759050908435 63.96548635737241 71.40842215156066 66.97194985454935 60.698113307689916 i
9187240.600586275 45.119999481238324 65.48146344670165 72.35863869081668 67.42099525364799 60.75998110902162 i
9342956.542969093 46.67937426921602 66.97379942377714 73.28100115709483 67.9063164782219 60.88256092391073 i
9498672.48535191 48.23225318119726 68.45187124671449 74.19468806171388 68.44110452045773 61.078270339805485 i
9654388.427734729 49.778339758928055 69.92624194374682 75.11877384911813 69.0339841115809 61.3545914316548 i
9810104.370117547 51.31889875389489 71.40791679668571 76.07096522749382 69.687816890055 61.71302577098618 i
9965820.312500365 52.85691067811067 72.90743903842632 77.06620304622305 70.39859419483903 62.14812205873237 i
10121536.254883183 54.397126354784426 74.43388937243775 78.11516971375329 71.15457039269576 62.64669445768254 i
10277252.197266001 55.94600159721616 75.99387810777532 79.22276815511181 71.93585461743481 63.18740800049187 i
10432968.13964882 57.51150416458817 77.59063535348253 80.38668288804806 72.71473276919033 63.74096366054344 i
10588684.082031637 59.10279993177336 79.22330546419683 81.59619777192596 73.45699935343059 64.27114894971095 i
10744400.024414456 60.729838701162635 80.88653032522846 82.83152083022655 74.12450235628923 64.73700007981041 i
10900115.966797274 62.40286678317076 82.57036487589019 84.06393352996392 74.67891951948651 65.09621395434363 i
11055831.909180092 64.1318886981804 84.26052662500624 85.25710281492387 75.08650110546553 65.30972536874194 i
11211547.85156291 65.92608409092284 85.93897081760825 86.3698187385514 75.32318572869231 65.34702968059592 i
11367263.79394573 67.79316654550988 87.58482672428245 87.36020283870263 75.37921011956499 65.19144617750818 i
11522979.736328548 69.73866496830368 89.17580779943033 88.19106627262695 75.26219981016098 64.84422197940182 i
11678695.678711366 71.76513280714748 90.69024242170515 88.83565471652446 74.99785611457642 64.32635719073335 i
11834411.621094184 73.87135030591791 92.10976566192919 89.28265636592701 74.62780113621042 63.6774201395245 i
11990127.563477002 76.0516620172697 93.42242885150338 89.53925710754224 74.20481953614002 62.9513614873441 i
12145843.50585982 78.2956477541592 94.62561502086903 89.63132538454072 73.78639285866133 62.21014785374185 i
12301559.448242638 80.58832050934471 95.72790492301851 89.60047282151137 73.42777706424187 61.51655591396798 i
12457275.390625456 82.91096186478435 96.7491274433909 89.49855797566136 73.17580404109768 60.92748808075321 i
12612991.333008274 85.24256045691757 97.7182897490192 89.38084970842746 73.06419826048523 60.488765943489604 i
12768707.275391093 87.56165718972946 98.66972380835414 89.29926737837829 73.11071972823923 60.23179575031536 i
12924423.21777391 89.84827743225273 99.63829759446976 89.29683006704762 73.31607360492809 60.17204051701346 i
13080139.160156729 92.0855901193617 100.65470648457396 89.40389128831342 73.66435208548585 60.30899436305683 i
13235855.102539547 94.26099444704259 101.74168367868589 89.63620260172068 74.12477390049978 60.62731580496434 i
13391571.044922365 96.36648008681361 102.91160915045225 89.99452773022479 74.65457504496553 61.09884954973637 i
13547286.987305183 98.39828888863983 104.16563170676861 90.46544748671265 75.2029727559529 61.68535917372187 i
13703002.929688003 100.35606351285102 105.49414229165583 91.02307987272316 75.7160798249359 62.3418428701847 i
13858718.872070821 102.24175271363148 106.87826133689546 91.63158259136203 76.14245213717119 63.02028585762967 i
14014434.81445364 104.05853966056983 108.29191953819164 92.24841022814981 76.43867071271605 63.67362846187516 i
14170150.756836457 105.8099903995073 109.70413350264202 92.82829412672481 76.57414562018322 64.25964143595658 i
14325866.699219275 107.49952412749579 111.08122467774915 93.32776915760536 76.534346864288 64.74435456149423 i
14481582.641602093 109.13022010281584 112.38896509829678 93.7098248001098 76.32196492096645 65.10471764077731 i
14637298.583984911 110.70491447018325 113.59483282541832 93.94802525753433 75.955962280276 65.33027831117262 i
14793014.52636773 112.22650454759335 114.67057481386698 94.02938155701192 75.46889666584126 65.42379093795753 i
14948730.468750548 113.69836195239809 115.59505232840078 93.95546364870327 74.9031341475581 65.40076955564928 i
15104446.411133366 115.12475429737465 116.35699332597167 93.74165723808396 74.3066040575757 65.28804533198809 i
15260162.353516184 116.51118599979493 116.95701296495758 93.41490926118638 73.7286354763093 65.12141670238302 i
15415878.295899002 117.86459040447319 117.40826973251497 93.01057217201426 73.21623127352102 64.94253911744242 i
15571594.23828182 119.19333469470698 117.73542822587258 92.56897457412381 72.81094178150724 64.79530558963798 i
15727310.180664638 120.50703180318233 117.97205350294425 92.1321770053754 72.54634264431544 64.72207171268937 i
15883026.123047456 121.81618573955612 118.15693976237837 91.74114303026394 72.44603014046841 64.7601080516914 i


==> pgfFigures/pgfFiles/monomodal_results_2D_Vmean.pgf <==
 # Curve (f ; 80mm ; 100mm ; 120mm ; 140mm ; 160mm ; 180mm ; 200mm ; 220mm ; 240mm ; 90 points.)
f 80mm 100mm 120mm 140mm 160mm 180mm 200mm 220mm 240mm  
2024307.2509766365 -0.49010562554740034 0.0019907498662476543 -1.1612167737931856 0.19230149964701582 1.3260494100035074 1.310490453055958 1.616452446135432 3.034036518470239 4.378377818783673 i
2180023.193359455 -0.26424503253968223 0.34523706874886245 -0.7733361320184216 0.6434376470825574 1.890462526191314 2.3615737082130153 2.1568550890493823 3.6359894467324594 5.102879285125522 i
2335739.135742273 -0.034476799467586264 0.6922138953433645 -0.3515816600414112 1.11533474450353 2.4521109882767305 3.336640139369196 2.7180174719481784 4.24299420127722 5.8025516453330495 i
2491455.0781250913 0.2022446645022029 1.0469721803492789 0.10291904232086183 1.6103652586734218 3.018514392466206 4.253957428497547 3.3028185148425706 4.860494075548059 6.488686013717694 i
2647171.0205079094 0.4482634282630215 1.4124653498320838 0.5892803481571448 2.1302306623814844 3.595010034150184 5.1277439120068795 3.913154140538083 5.492058917107089 7.168904505567625 i
2802886.9628907274 0.7054585981691389 1.7909044779402024 1.1067618354648048 2.6761633060150474 4.185409410464563 5.969270372694555 4.550209711580392 6.139933024737414 7.848262343812083 i
2958602.905273546 0.9753973291812542 2.1839877592013464 1.6547047243459716 3.2490546888601424 4.792423708709629 6.787605776613624 5.214630277403859 6.805386445515663 8.529959803391307 i
3114318.847656364 1.2594367308700611 2.593053137838699 2.2324886076354757 3.849538410138019 5.4179463525464895 7.590134464413407 5.906627322075932 7.48894506122586 9.21581290614686 i
3270034.790039182 1.5587937188543606 3.019182794105859 2.8395011414612172 4.478044527385276 6.063245509119204 8.382922660137165 6.626044899476577 8.190544254073416 9.906571270712709 i
3425750.7324220007 1.8745943564834335 3.4632768971607475 3.475116462118952 5.134835563648827 6.72909953589452 9.170983270415604 7.372399148884786 8.909633693160336 10.602137252251648 i
3581466.674804819 2.2079098775965065 3.926107494793854 4.138679881799568 5.8200306455517214 7.415896791987739 9.958470652818985 8.144900033493837 9.645250780978984 11.301720519325707 i
3737182.617187637 2.559783958010408 4.408359488531654 4.829497464225483 6.533621992581575 8.123714402741351 10.748826396861014 8.942461080374084 10.396074339546653 12.003950246103617 i
3892898.559570455 2.931254135093076 4.910663179648152 5.546829672895816 7.275486528412395 8.85238640156469 11.544890413119901 9.76370101625731 11.160466437706773 12.706959748880118 i
4048614.501953273 3.3233691082824266 5.433621200104942 6.289888536883096 8.045394327321228 9.60156892370385 12.348987123931972 10.606939963228703 11.93650783057343 13.408453756195474 i
4204330.444336091 3.737202697050506 5.97783134420944 7.057837706061855 8.84301464433017 10.370807886212829 13.162993237118433 11.470191949275012 12.72203062315047 14.105765454362167 i
4360046.38671891 4.173864276882961 6.543905601546294 7.849794310720938 9.6679191579534 11.159612042462978 13.98839069506252 12.35115466645008 13.514649969073275 14.79590830851647 i
4515762.329101728 4.634504404036261 7.132484349235216 8.664830599552136 10.519580561964977 11.967530588087197 14.826305300660332 13.247196501105481 14.311794431118226 15.475625978752038 i
4671478.271484546 5.120313002613398 7.744243078718576 9.5019718272016 11.397362639262456 12.79422872136365 15.677527737670369 14.15533976946936 15.110731708031128 16.141442140914688 i
4827194.213867364 5.6325060219079885 8.379887288924808 10.36018488106231 12.300495527631272 13.639546060494684 16.542509042083672 15.072237877896688 15.908582665599917 16.78971053405359 i
4982910.156250183 6.172295316151721 9.040129731006038 11.23835016987268 13.228027647104783 14.503511874521053 17.421317601155504 15.994143162496963 16.7023125102097 17.416664143537396 i
5138626.098633001 6.740836620893214 9.725644096041362 12.135208573905464 14.17874518178926 15.386280187287127 18.313541435024696 16.916862320070987 17.488685204157264 18.01846145219227 i
5294342.041015819 7.339153414574726 10.436992193769877 13.04927791877957 15.151053612644564 16.28794314196773 19.21812180947601 17.83569903565249 18.26416917388311 18.591227897673217 i
5450057.983398637 7.968041656830917 11.174529426554738 13.978741997664319 16.14282643074829 17.208192679365943 20.133117485880206 18.745390110530174 19.024793464340643 19.131093025064555 i
5605773.925781455 8.627971817166488 11.93830601917539 14.921330573141592 17.151244643537456 18.14583896572119 21.05542660020301 19.640052199804206 19.765976604037373 19.634228805805325 i
5761489.868164274 9.319016448427941 12.727995010295915 15.874227187736242 18.17267205559853 19.098260045719307 21.980530534847652 20.513167829668806 20.4823815779529 20.09690099828142 i
5917205.810547092 10.040835618607037 13.542883392748376 16.834052392956163 19.20262276821583 20.060930144550277 22.90235296252559 21.357644049826938 21.16787419646976 20.515549483957585 i
6072921.75292991 10.79274018973939 14.38195012443245 17.796959825205967 20.235863437904822 21.027209813688422 23.813320714206334 22.165966449073583 21.81565624719869 20.886910170958636 i
6228637.695312728 11.573823842635319 15.24402289532598 18.758846877725496 21.26664922928003 21.988535890984252 24.704656489080776 22.930444142306612 22.418596294860855 21.208178155390804 i
6384353.637695546 12.383122451262135 16.127968990171205 19.71563513285134 22.28903751898686 22.935021065713123 25.566846562896075 23.64350968453674 22.969705937568907 21.477194189707905 i
6540069.580078364 13.219744503819408 17.032857341872113 20.663546389194327 23.297190844017425 23.856321616247122 26.390160122403348 24.298021069786383 23.46265029895251 21.692624394409137 i
6695785.522461182 14.082929348943784 17.958041646152058 21.599307517098392 24.285592314243605 24.74254373041034 27.165093433613755 24.8875220345426 23.89217583750539 21.85410431036727 i
6851501.464844001 14.972021844371369 18.903148910669636 22.52025490320601 25.249143301984628 25.584979040260777 27.882669628973577 25.40644433340442 24.254386077758383 21.962331250568035 i
7007217.40722682 15.886382075464443 19.867991603719798 23.42435118563203 26.183163371480113 26.3765612721931 28.534601367895995 25.85026272690036 24.546861502413343 22.01910448098238 i
7162933.349609638 16.825262760314466 20.8524380726613 24.31015104565046 27.083340079634358 27.112049939353664 29.113375547583257 26.21562604730986 24.76866575546154 22.027322666446338 i
7318649.291992456 17.787684235953364 21.856273796235776 25.17675410913929 27.945676637079956 27.788019555583514 29.61233119749419 26.50048461996966 24.920292170676568 21.99094992713583 i
7474365.234375274 18.77232582616678 22.879074138170356 26.023770278387026 28.766469596569554 28.40275048086704 30.025784455540823 26.7042229248235 25.003591503592254 21.91495853069292 i
7630081.176758092 19.777441334532043 23.920096921855425 26.851307279338464 29.542330218351882 28.95609723913268 30.349226621231555 26.82779467679821 25.021700382758425 21.805251628203933 i
7785797.11914091 20.800799514431056 24.978195112024913 27.659978494314522 30.270249577908437 29.44937634458102 30.57959538573071 26.873849675047513 24.978972352739856 21.66856597206403 i
7941513.061523728 21.83964790763557 26.05174662546396 28.450922704216715 30.947700196799538 29.885285213052832 30.715599908352175 26.846838357654274 24.88090357697342 21.512352831641547 i
8097229.003906546 22.89069894621225 27.138598241366203 29.2258248722243 31.572764137210335 30.26784326548752 30.75806737483352 26.753079784496673 24.734042329954057 21.344634912381654 i
8252944.946289365 23.95013907313887 28.236021976163773 29.98692670061206 32.14427671447285 30.602335750611342 30.710271222031093 26.600780300706827 24.545872682796265 21.173837314967052 i
8408660.888672182 25.013663721302816 29.340683892257722 30.73701601284653 32.66197455673036 30.895237374420738 30.578199295188362 26.399992324026584 24.32466590141838 21.008590945675557 i
8564376.831055 26.07654263805059 30.448626490700196 31.479384350127724 33.12663588145444 31.15409359296525 30.370724097498037 26.16250487686063 24.079296527985946 20.85750707805625 i
8720092.77343782 27.13372087959699 31.55526641493636 32.2177423203907 33.5401994592391 31.387340198796846 30.099646481290517 25.901659228999552 23.819023180482912 20.728921972147482 i
8875808.715820638 28.179960583494072 32.6554093138956 32.9560823024912 33.9058471253362 31.604045241583766 29.779596587679833 25.63208404537942 23.553236583745427 20.63061075948729 i
9031524.658203457 29.210027181367014 33.74328379043992 33.69847839714039 34.22803344813092 31.813560729698025 29.427788255397765 25.36934457459865 23.29117934775622 20.569470522933944 i
9187240.600586275 30.218920943285774 34.812597028005705 34.448814530304254 34.51244594261272 32.025074996289575 29.063631921278777 25.12949968996628 23.041643812165244 20.551174101369295 i
9342956.542969093 31.202150691436163 35.85661669317524 35.21043409945065 34.7658806919579 32.24706082365584 28.708213614310715 24.928559369018675 22.812656230059112 20.579799240021412 i
9498672.48535191 32.15604140524867 36.86828768606422 35.98570956812285 34.996021989308225 32.48662091311252 28.38364315274515 24.781834367348694 22.61115801390844 20.657443045313123 i
9654388.427734729 33.07806163647036 37.84039836319988 36.77553936599552 35.21112107942092 32.74874332017412 28.112264193657687 24.70317104408342 22.442697966239585 20.78384014881268 i
9810104.370117547 33.96715056020417 38.76581801984052 37.57879399119441 35.41957857863997 33.03549782123804 27.91570528169575 24.704070063075925 22.311153428561212 20.95601533762339 i
9965820.312500365 34.8240183408918 39.637833043248925 38.39175484766132 35.62944785871926 33.345232483560004 27.813739306881917 24.79270144096922 22.218502863034683 21.16801801824072 i
10121536.254883183 35.65138724610527 40.450608540725455 39.207618546016775 35.847892474452564 33.67186908802755 27.822916183506415 24.97285396244921 22.164676886340807 21.41080588837655 i
10277252.197266001 36.45413446205835 41.1997890557904 40.01617391505269 36.08064859860255 34.00444353003368 27.95495133511067 25.242897147347172 22.147518093452167 21.67236530203015 i
10432968.13964882 37.23929129791501 41.88322012602129 40.80379146021936 36.33156032435504 34.32708205622599 28.214906732417877 25.594887635169552 22.162880588500936 21.93816877095995 i
10588684.082031637 38.015849470075906 42.50172009105953 41.553880587890966 36.60226491442916 34.619623677930136 28.599310132431913 26.014009640878363 22.20489614415459 22.1920636316534 i
10744400.024414456 38.79432790733713 43.05976655787279 42.247946103082796 36.89209592005519 34.85905934730187 29.094530417431212 26.47857925267681 22.26642356754628 22.41764432685371 i
10900115.966797274 39.586069481816374 43.56590534708424 42.86728851562437 37.19823360029922 35.02182545837682 29.675932302229455 26.96083193877171 22.339680048135413 22.600070973110572 i
11055831.909180092 40.40227227236092 44.032672725589364 43.39523381543354 37.5160633998544 35.08675722146218 30.30846209587032 27.428621222436135 22.417028382524627 22.728160975156122 i
11211547.85156291 41.252815799650705 44.47587249255791 43.81957661040186 37.83962702328198 35.03823443286211 30.949171895502616 27.84798208400316 22.49186471614461 22.796429208763367 i
11367263.79394573 42.14501173079687 44.91317470168816 44.13475372109458 38.16201461345854 34.86886525518128 31.55161429368412 28.186303422744622 22.559523036159042 22.80664740640396 i
11522979.736328548 43.082473072635096 45.36217551520403 44.34323330398001 38.47559687514519 34.58108489132751 32.0711810195225 28.41569449680362 22.618091629193252 22.768504285998112 i
11678695.678711366 44.06433070808096 45.83822323063497 44.45576075807818 38.77213047422135 34.18732268004631 32.469899753192024 28.516084376917718 22.669028277048753 22.699107091509436 i
11834411.621094184 45.08500649345154 46.3524145794896 44.49039447631618 39.04291535937893 33.708787362049364 32.71953428780616 28.477651381628323 22.717466608329836 22.621332988656736 i
11990127.563477002 46.134664757787526 46.91015956979004 44.47055429894384 39.27923396637661 33.173244247125616 32.80291917316721 28.302275918593004 22.77212433797353 22.561315032801797 i
12145843.50585982 47.20031870418181 47.51059783820685 44.42247300504681 39.47320141921045 32.612293746468296 32.714404213283224 28.003801611032355 22.84475516085127 22.5455285941865 i
12301559.448242638 48.267403683667844 48.14695189534617 44.3724673638465 39.61893937408603 32.058620050656955 32.4603163932489 27.606998745677764 22.949134517998 22.59798034357903 i
12457275.390625456 49.32150518578226 48.80767413406634 44.34439115635574 39.71376578463714 31.543541100801082 32.059539218591034 27.145296138852036 23.099639928294465 22.73791072368512 i
12612991.333008274 50.34989965569127 49.478053046705156 44.35755296233171 39.75899041059899 31.095028988014597 31.54342184154861 26.657572982545776 23.309571976743534 22.97825839009371 i
12768707.275391093 51.34264607691612 50.14186008566939 44.42528344409826 39.75998490289155 30.73622756508265 30.954060624339018 26.18449771782639 23.589437564311076 23.324958784843016 i
12924423.21777391 52.293117852053214 50.78268434624107 44.55421399926211 39.72542475118676 30.484398391451474 30.340725260839783 25.764969387430405 23.94545089922375 23.7769982136762 i
13080139.160156729 53.19801906485333 51.38479781998046 44.74420350824621 39.665868367175975 30.35019241545673 29.755203024706855 25.433124809272744 24.378482396363744 24.327041312637295 i
13235855.102539547 54.05702996783225 51.933632547869635 44.988767038479565 39.592026287060385 30.33717034871838 29.24727865698451 25.216174664716792 24.883609719855286 24.962404945960124 i
13391571.044922365 54.87225691939618 52.41612221576353 45.275848514660694 39.51312107445351 30.44155785253477 28.861222000367395 25.133117392203552 25.45032559296119 25.666169235058277 i
13547286.987305183 55.64763940485896 52.8211927873871 45.58882906280113 39.435664789432074 30.652292595525857 28.63344068083034 25.19422638877688 26.06336117358102 26.418289524949092 i
13703002.929688003 56.3884173391679 53.14057774592478 45.9077355294058 39.362847599393554 30.951473621460888 28.590872907079408 25.401138998388223 26.704008058406533 27.19667944724447 i
13858718.872070821 57.10070325071647 53.36993719588988 46.210666465236244 39.29459460276971 31.315342088172684 28.749435187404128 25.74737999563671 27.351771730343096 27.97833944641626 i
14014434.81445364 57.79114643033781 53.51005434786515 46.47545750649856 39.22823458909893 31.71589321809993 29.11184012944009 26.21919631491129 27.98616493110357 28.74066797745479 i
14170150.756836457 58.46663094657113 53.56774696254765 46.68155917064989 39.15963444917327 32.123132335050045 29.66430535823928 26.79663475186364 28.588450008551735 29.463082354645774 i
14325866.699219275 59.133930693868976 53.55612712377764 46.81201360545363 39.08457873342088 32.50784556689232 30.37226302471845 27.45484097206861 29.14316148955607 30.128977372932184 i
14481582.641602093 59.79926164075247 53.493987223583986 46.855324079105195 39.00011914307287 32.844586195469745 31.176650732730764 28.165585325382125 29.63927723011987 30.72787108674757 i
14637298.583984911 60.46771948167469 53.40433176710964 46.80694940615866 38.90560644909593 33.114436740506186 31.995077574993907 28.899021915934355 30.070950464263785 31.25737293739772 i
14793014.52636773 61.142650374694256 53.3123084472018 46.67015671615839 38.80317716428047 33.30706058168114 32.734382602158995 29.62565770492579 30.43776093961257 31.724444992550126 i
14948730.468750548 61.825048434141195 53.242918787667826 46.456042896830716 38.697605705093196 33.42164908825332 33.31689120285087 30.318448673169534 30.744490774806952 32.145412854435335 i
15104446.411133366 62.5130891488872 53.218874750135605 46.18267302606577 38.595610123751484 33.46659347602 33.7083725743748 30.95486211000657 31.00048020293155 32.54436936763868 i
15260162.353516184 63.201891551597626 53.2588535470057 45.873443227573 38.50484325190015 33.457996644634726 33.92595181872914 31.51867528293523 31.218665438218466 32.949943568353085 i
15415878.295899002 63.88356606801924 53.376262111888295 45.55490645278778 38.432851573436636 33.41738318633296 34.01938826363724 32.00125722614382 31.41443435015173 33.390737125797386 i
15571594.23828182 64.54756685355305 53.57851340908503 45.25436646530599 38.38623227948747 33.36907685695634 34.04318255860083 32.40212745460528 31.60444282688018 33.88995302897982 i
15727310.180664638 65.1813400735664 53.86676005122141 44.99753905543692 38.37010427504068 33.337673589296784 34.03836207953519 32.72869736956228 31.80550993946783 34.459898378779954 i
15883026.123047456 65.77124572866127 54.236016819555495 44.80651748506971 38.38788746985266 33.345896235297225 34.02762889991243 32.99523883111706 32.03366005703204 35.09731838962971 i


==> pgfFigures/pgfFiles/statisticalComparison240_80_FLG25_2D.pgf <==
 # Curve (bins_bimodal ; bins_small ; bins_large ; count_bimodal ; count_small ; count_large ; 51 points.)
bins_bimodal bins_small bins_large count_bimodal count_small count_large  
5.9021889e-05 6.0555181e-05 0.000195284589 0.0007013606396409033 0.0008416327675690841 0.0008416327675690841 i
6.29654358e-05 6.312648188e-05 0.00019985966364 0.0070136063964090336 0.0023846261747790714 0.0009819048954972647 i
6.69089826e-05 6.569778276e-05 0.00020443473828 0.03759293028475242 0.011502314490110814 0.0007013606396409033 i
7.08525294e-05 6.826908364e-05 0.00020900981292 0.12372001683265535 0.03604993687754243 0.0008416327675690841 i
7.47960762e-05 7.084038452e-05 0.00021358488756 0.21363445083461916 0.08402300462898023 0.0033665310702763363 i
7.8739623e-05 7.34116854e-05 0.0002181599622 0.3085986814419975 0.1573853275354187 0.011502314490110814 i
8.26831698e-05 7.598298627999999e-05 0.00022273503684 0.14981063262729696 0.21840370318417732 0.014448029176602609 i
8.662671660000001e-05 7.855428716e-05 0.00022731011148 0.0928601486884556 0.2322906438490672 0.01276476364146444 i
9.05702634e-05 8.112558804e-05 0.00023188518612 0.022443540468508907 0.27409173797166503 0.013185580025248982 i
9.451381020000001e-05 8.369688891999999e-05 0.00023646026076 0.005891429372983589 0.12848926918221348 0.016552111095525318 i
9.845735699999999e-05 8.62681898e-05 0.0002410353354 0.0011221770234254454 0.0928601486884556 0.02118109131715528 i
0.0001024009038 8.883949068e-05 0.00024561041004 0.00014027212792818068 0.023986533875718894 0.01472857343245897 i
0.0001063444506 9.141079156e-05 0.00025018548468 0.0 0.019217281526160753 0.010660681722541731 i
0.0001102879974 9.398209243999999e-05 0.00025476055932 0.0 0.002665170430635433 0.0070136063964090336 i
0.0001142315442 9.655339332e-05 0.00025933563396 0.0 0.0009819048954972647 0.005190068733342685 i
0.000118175091 9.91246942e-05 0.0002639107086 0.0 0.00042081638378454203 0.0035068031982045168 i
0.0001221186378 0.00010169599507999999 0.00026848578324 0.0 0.00014027212792818068 0.0028054425585636133 i
0.0001260621846 0.00010426729596 0.00027306085788 0.00014027212792818068 0.0 0.0015429934072099874 i
0.0001300057314 0.00010683859684 0.00027763593252 0.0 0.0 0.0008416327675690841 i
0.0001339492782 0.00010940989771999999 0.00028221100716 0.00014027212792818068 0.0 0.0 i
0.00013789282499999998 0.0001119811986 0.0002867860818 0.0 0.0 0.0 i
0.0001418363718 0.00011455249948 0.00029136115644 0.0 0.0 0.0 i
0.0001457799186 0.00011712380035999999 0.00029593623108 0.0 0.0 0.0 i
0.0001497234654 0.00011969510123999998 0.00030051130572 0.00014027212792818068 0.0 0.0 i
0.0001536670122 0.00012226640212 0.00030508638036 0.0 0.00014027212792818068 0.00014027212792818068 i
0.00015761055900000002 0.000124837703 0.000309661455 0.0 0. 0. i
0.0001615541058 0. 0. 0.0 0. 0. i
0.0001654976526 0. 0. 0.0 0. 0. i
0.0001694411994 0. 0. 0.0 0. 0. i
0.00017338474620000002 0. 0. 0.0 0. 0. i
0.000177328293 0. 0. 0.00014027212792818068 0. 0. i
0.0001812718398 0. 0. 0.00014027212792818068 0. 0. i
0.0001852153866 0. 0. 0.0 0. 0. i
0.0001891589334 0. 0. 0.00014027212792818068 0. 0. i
0.0001931024802 0. 0. 0.0 0. 0. i
0.000197046027 0. 0. 0.0 0. 0. i
0.0002009895738 0. 0. 0.00014027212792818068 0. 0. i
0.0002049331206 0. 0. 0.0007013606396409033 0. 0. i
0.0002088766674 0. 0. 0.00028054425585636136 0. 0. i
0.0002128202142 0. 0. 0.00028054425585636136 0. 0. i
0.000216763761 0. 0. 0.00042081638378454203 0. 0. i
0.0002207073078 0. 0. 0.00014027212792818068 0. 0. i
0.0002246508546 0. 0. 0.0008416327675690841 0. 0. i
0.0002285944014 0. 0. 0.0016832655351381681 0. 0. i
0.0002325379482 0. 0. 0.004769252349558143 0. 0. i
0.000236481495 0. 0. 0.011081498106326273 0. 0. i
0.0002404250418 0. 0. 0.009257960443259924 0. 0. i
0.00024436858860000003 0. 0. 0.0037873474540608782 0. 0. i
0.0002483121354 0. 0. 0.0019638097909945294 0. 0. i
0.0002522556822 0. 0. 0.00028054425585636136 0. 0. i
0.000256199229 0. 0. 0. 0. 0. i

